On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

This paper deals with many-valued modal logics, based only on the necessity operator, over a residuated lattice. We focus on three basic classes, according to the accessibility relation, of Kripke frames: the full class of frames evaluated in the residuated lattice (and so defining the minimum modal logic), the ones evaluated in the idempotent elements and the ones evaluated in 0 and 1. We show how to expand an axiomatization, with canonical constants in the language, of a finite residuated lattice into one of the modal logic, for each one of the three basic classes of Kripke frames, over the very lattice. And we also give axiomatizations for the case of a finite MV chain but this time without canonical constants.

==> ManyValuedModal-orig.txt <==
On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice
´ FELIX BOU, FRANCESC ESTEVA and LLU´ GODO, Institut IS d’Investigaci´ en Intel.lig`ncia Artiﬁcial, IIIA - CSIC, Campus UAB, o e Bellaterra 08193, Spain. E-mail: fbou@iiia.csic.es; esteva@iiia.csic.es; godo@iiia.csic.es RICARDO OSCAR RODR´ IGUEZ, Dpto. de Computaci´n, Fac. o Ciencias Exactas y Naturales, Universidad de Buenos Aires, 1428 Buenos Aires, Argentina. E-mail: ricardo@dc.uba.ar Abstract
This article deals with many-valued modal logics, based only on the necessity operator, over a residuated lattice. We focus on three basic classes, according to the accessibility relation, of Kripke frames: the full class of frames evaluated in the residuated lattice (and so deﬁning the minimum modal logic), the ones only evaluated in the idempotent elements and the ones evaluated in 0 and 1. We show how to expand an axiomatization, with canonical truth-constants in the language, of a ﬁnite residuated lattice into one of the modal logic, for each one of the three basic classes of Kripke frames. We also provide axiomatizations for the case of a ﬁnite MV chain but this time without canonical truth-constants in the language. Keywords: many-valued modal logic, modal logic, many-valued logic, fuzzy logic, substructural logic.

1

Introduction

The basic idea of this article is to systematically investigate modal extensions of many-valued logics. Many-valued modal logics, under diﬀerent forms and contexts, have appeared in the literature for diﬀerent reasoning modeling purposes. For instance, Fitting introduces in [22, 23] a modal logic over logics valued on ﬁnite Heyting algebras, and provides a nice justiﬁcation for studying such modal systems for dealing with opinions of experts with a dominance relation among them. But many papers oﬀer technical contributions but without practical motivations. Although we will also mainly focus on developing a theoretical and general framework, let us say something about speciﬁc problems where the necessity of combining modal and many-valued semantics seems to be important. Our starting point is that the framework of classical logic is not enough to reason with vague concepts or with modal notions like belief, uncertainty, knowledge, obligations, time, etc. Residuated fuzzy (or many-valued) logics (in the sense of H´jek in [30]) appear as a suitable logical framework to fora malise reasoning under vagueness, while a variety of modal logics address the logical formalization to reason about diﬀerent modal notions as the ones mentioned above. Therefore, if one is interested in a logical account of both vagueness and some kind
Journal of Logic and Computation, pp. 1–53 0000

1

c Oxford University Press

2

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

of modalities, one is led to study systems of many-valued or fuzzy modal logic. A clear example of this are Fuzzy Description Logics (see e.g. [46] for an overview) which, as in the classical case, can be viewed both as fragments of t-norm fuzzy predicate logics (see e.g. H´jek’s paper [31]) and as fuzzy (multi) modal logics. Other a examples include generalizations of belief logics to deal with non-classical/fuzzy events [36, 29] or preliminary ideas on similarity-based fuzzy logics [27]. Having in mind these motivations, our main research goal at large is a systematic study of many-valued modal logics and their application, including the setting of fuzzy description logics. Although there is a rich literature about both modal [11, 4, 5] and many-valued logics [30, 13, 28], in our opinion there is no such systematic approach. This article may be seen as a ﬁrst modest step in that direction, indeed, we restrict ourselves to investigate minimum many-valued modal logics for the necessity operator deﬁned on top of logics of ﬁnite residuated lattices. It is certainly true that several many-valued modal logics have been previously considered in the literature; but in most cases, with the two exceptions later cited, they are logics (we highlight [35, 30, 39] among them) that site at the top part of the hierarchy of modal logics, e.g., the modality is S5-like. In other words, they cannot be considered as the many-valued counterpart of the minimum classical modal logic K. Since in our opinion any systematic study of many-valued modal logics must start, like in the classical modal case, by characterizing the corresponding minimum manyvalued modal logic we consider that this problem is the ﬁrst question that someone who wants to study many-valued modal logics must answer. This is the reason why the present article is focused on characterizing the minimum many-valued modal logic. This does not mean that the authors do not consider important to study the full hierarchy of many-valued modal logics extending the minimum one, it is simply that this systematic study is left for future research. Let us ﬁx a residuated lattice A. The intended meaning of its universe A is the set of truth values. Thus, the classical modal logic framework corresponds to the case that A is the Boolean algebra of two elements. Due to technical reasons sometimes it will be convenient to add canonical constants to the residuated lattice A. By adding canonical constants we mean to add one constant for every element in A in such a way that these constants are semantically interpreted by its canonical interpretation. The residuated lattice obtained by adding these canonical constants will be denoted by Ac . The intuition behind the minimum many-valued modal logic over A (and analogously over Ac ) is that it has to be induced by the biggest class of Kripke frames. Therefore, the minimum logic must be semantically deﬁned by using Kripke frames where the accessibility relation takes values in A. Thus, the accessibility relation in these Kripke frames is also many-valued. In other words, the accessibility relation may take values outside {0, 1}, and hence we cannot assume that it is a subset of A × A. As far as the authors are aware the only two cases in the literature that deal with a minimum modal logic over a residuated lattice A, and hence with many-valued accessibility relations, are the ones respectively introduced in [22] and [10, 47]. The ﬁrst one studies the case that A is a ﬁnite Heyting algebra (but adding canonical constants) and the second one studies the standard G¨del algebra (which is also a o Heyting algebra). One particular feature about these two cases is that the normality

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice axiom (ϕ → ψ) → ( ϕ → ψ)

3

(K)

is valid in the minimum modal logic. However, there are a lot of residuated lattices where the normality axiom (K) is not valid in the minimum modal logic, e.g., ﬁnite MV chains. Thus, whenever (K) is not valid there is no axiomatization in the literature of the minimum modal logic. Even more, if (K) fails it is not so clear what could be a good candidate for an axiomatization. The present article solves the problem of ﬁnding the minimum (local) modal logic, based only on the necessity operator , for two cases: for ﬁnite residuated lattices with canonical constants and for ﬁnite MV chains without adding canonical constants. For these two cases we show how to expand an axiomatization for the logic of the residuated lattice A into one of the minimum modal logic over A. Thus, we assume in this article that we already know how to axiomatize the non-modal logic. Besides the minimum (local) many-valued modal logic (i.e., the logic given by all Kripke frames) in this article we also consider the (local) many-valued modal logic given by two other classes of frames. These two other classes are the class of crisp frames where the accessibility relation takes values in {0, 1}, and the class of idempotent frames where the accessibility relation takes values in the set of idempotent elements of A. For every ﬁnite residuated lattice with canonical constants we also axiomatize in this article the logic given by idempotent frames, but for the logic given by crisp frames we have only succeeded when Ac has a unique coatom. Our interest on the class of crisp frames is due to its obvious connection with the classical setting, and the interest on idempotent frames is based on the tight connection with the normality axiom (K) that will be shown later in the article. In this article we stress that the non-modal logics considered are the ones deﬁned over a particular residuated lattice and not over a class of residuated lattices1 The reason to do so is a methodological one since a lot of our results are based on the role of canonical constants, which can only be considered in the framework of non-modal logics deﬁned using only one residuated lattice. On the other hand, the restriction to ﬁnite residuate lattices is used in order to be sure that the non-modal logic is ﬁnitary. It is worth pointing out that in this article logics are always (in the non-modal and in the modal setting) considered as consequence relations invariant under substitutions. So, the reader must understand in this article “completeness” as a synonym of what it is sometimes called “strong completeness”. That is, we are talking about completeness even for inﬁnite sets of assumptions. For the same reason we use the expression local and global modal logic, and not the terminology of “local and global consequence relations” which is more common in the modal tradition. Structure and contents of the article. Section 2 contains the non-modal preliminaries; the deﬁnition of residuated lattice is stated and it is said what is the logic associated with a residuated lattice. For certain modal aspects it will be convenient to add canonical constants to the residuated lattice, and so in Section 2.2 we also consider the non-modal logic with canonical constants.
1 It is common in the non-modal literature to consider equational classes of residuated lattices. However, this assumption does not seem reasonable to be done in the many-valued setting. For instance, in [8, p. 181] it is shown an example of two classes of residuated lattices generating the same equational class, but having diﬀerent minimum many-valued modal logics.

4

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

In Section 3 we ﬁrstly introduce the Kripke semantics on the many-valued setting (with and without canonical constants). We notice that for the sake of simplicity in this article we only deal with the necessity modality . The Kripke semantics is deﬁned by V ( ϕ, w) = {R(w, w ) → V (ϕ, w ) : w ∈ W }, and it is meaningful for the case that A is lattice complete. Although there are several possibilities to generalize the classical Kripke semantics to the many-valued realm we justify in Remark 3.5 why we think that this semantics is the most natural one; indeed, under this deﬁnition it holds that the semantics of the modal formula p corresponds to the ﬁrst-order many-valued semantics of the formula ∀y(Rxy → P y). Then, the three basic classes of Kripke frames considered in this article (the full class of Kripke frames, idempotent Kripke frames and crisp Kripke frames) are introduced. In Section 3.1 the validity of some formulas, in the three basic classes of Kripke frames, is discussed. Among the validity results Corollary 3.13 is the more remarkable one. It says that the normality axiom (K) is valid iﬀ all elements in the residuated lattice are idempotent (i.e., A is a Heyting algebras). In particular this result shows a tight connection between (K) and the class of idempotent frames. Besides the three basic classes of Kripke frames, we also introduce in this section another class (the class of Boolean Kripke frames) which is tightly connected to the class of crisp Kripke frames (see Theorem 3.16). Next, Section 3.2 introduces the local and the global many-valued modal logic deﬁned by a class of Kripke frames. In this Section 3.2 we discuss several (meta)rules whose role is crucial in the modal setting, we show how to reduce the modal logic to the non-modal one (see Theorem 3.26) and we study the relationship between crisp and Boolean Kripke frames. In Section 3.3 we sum up the previous known results about the minimum many-valued modal logics. This state of the art is locate there, and not at the beginning of the article, in order to be able to state the already known results inside the notational framework introduced in this article. Section 4 considers modal logics for the case that A is a ﬁnite residuated lattice and there are canonical constants. Firstly, in Section 4.1 we state several results illustrating the beneﬁts of having canonical constants (these results work even for non ﬁnite residuated lattices). From these results it is clear that the presence of canonical constants simpliﬁes proofs (but we must be really careful because some properties, like the Local Deduction Theorem, can be destroyed by adding canonical constants). Moreover, we also think that the presence of canonical constants helps to understand proofs. For example, the completeness proofs in Section 4 help to understand and clarify why the proofs in Section 5 work; that is, it is easier to understand the proofs in Section 5 after understanding the ones with canonical constants. In Sections 4.2, 4.3 and 4.4 we show, for the classes of Kripke frames and idempotent frames, how to expand an axiomatization of the non-modal logic of A with canonical constants into one of the local many-valued modal logic over A with canonical constants. In the case of crisp frames we only know how to do this expansion in case that A is a ﬁnite residuated lattice with a unique coatom. The proofs of these completeness results are based on the canonical frame construction. For the global many-valued modal logic we only know how to axiomatize the case of crisp frames. In Section 5 we adapt the ideas from the previous section to the case that A is a ﬁnite MV chain and there are no canonical constants in the language. The trick is to realize that for ﬁnite MV chains we can somehow internalize the elements of

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

5

the lattice using strongly characterizing formulas (see Remark 4.5). For the case of a ﬁnite MV chain we give axiomatizations of the local many-valued modal logic for each one of the basic classes of Kripke frames (in this case idempotent frames coincide with crisp ones). As in the previous section we have only succeed to axiomatize the global logic in the case of crisp frames. Although the logics deﬁned by crisp frames over a ﬁnite MV chain were already axiomatized by Hansoul and Teheux in [39] we have included them in this article because the proofs here given are diﬀerent, and because we think that these new proofs are more intuitive. In Section 6 we state what in our opinion are the main left open problems in this research ﬁeld. This article also contains two appendixes. Appendix A contains several remarks about the non-modal logics. Most of the results given in this appendix are well known in the literature. One exception is Theorem A.14. This new result provides a method to expand an axiomatization of the non-modal logic of A into one of the nonmodal logic with canonical constants. Finally, Appendix B explains the non-modal companion framework as a simple method to discard the validity of some modal formulas (including the normality axiom). Notation. Let us brieﬂy explain the main conventions about notation that we assume in this article. Of course, in all these conventions sometimes subscripts and superscripts will be used. Algebras will be denoted by A, B, . . .; their universes by A, B, . . .; and their elements by a, b, . . .. For the particular case of the algebra of formulas we will use Fm, while the set of formulas will be denoted by F m. The formulas, generated by variables p, q, r, . . ., will be denoted by ϕ, ψ, γ, . . .; and sets of formulas by Γ, ∆, . . .. In an algebraic disguise formulas are sometimes called terms; whenever we follow this approach x, y, . . . will denote term variables, t, u, . . . will denote terms and tA , uA , . . . will denote its interpretation in an algebra. The set of homomorphisms from algebra A into B is abbreviated to Hom(A, B). Operators H, S, P and PU refer to the closure of a class of algebras under, respectively, homomorphic images, subalgebras, direct products and ultraproducts. And operators Q and V denote, respectively, the quasivariety and the variety generated by a class of algebras. Finally, we remark that while f (x) denotes, as usual, the image under a map f of an element x in the domain, we will use f [X] to denote the image set under the same map of a subset X of the domain. Acknowledgements. The collaborative work between the authors of this article was made possible by several research grants: CyT-UBA X484, research CONICET program PIP 5541, AT Consolider CSD2007-0022, LOMOREVI Eurocores Project FP006/FFI2008-03126-E/FILO, MULOG2 TIN2007-68005-C04-01 of the Spanish Ministry of Education and Science, including feder funds of the European Union, and 2009SGR-1433/1434 of the Catalan Government. The authors also wish to thank the anonymous referees for their helpful comments.

2

Non-modal preliminares

All algebras considered in this article are residuated lattices. By deﬁnition residuated lattices are algebras given in the propositional (algebraic) language ∧, ∨, , →, 1, 0 of arity (2, 2, 2, 2, 0, 0). In the future sections we will often refer to this language (perhaps

6

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

expanded with constants) simply as the non-modal language. We will consider the connectives ¬ and ↔ as they are usually deﬁned: ¬ϕ := ϕ → 0 and ϕ ↔ ψ := (ϕ → ψ) (ψ → ϕ). Other abbreviations (where m ∈ ω) are ϕ ⊕ ψ := ¬(¬ϕ ¬ψ), ϕm := ϕ .m. ϕ and m.ϕ := ϕ⊕ .m. ⊕ϕ. By deﬁnition an algebra A = . . ∧, ∨, , →, 1, 0 is a residuated lattice if and only if the reduct A, ∧, ∨, 1, 0 is a bounded lattice with maximum 1 and minimum 0 (its order is denoted by ), the reduct A, , 1 is a commutative monoid, and the fusion operation (sometimes also called the intensional conjunction or strong conjunction) is residuated, with → being its residuum; that is, for all a, b, c ∈ A, a b c ⇐⇒ b a → c. (2.1)

In the literature these lattices are also well known under other names: e.g., integral, commutative residuated monoids and FLew -algebras [40, 41, 49]. It is worth pointing out that the class of residuated lattices RL is a variety. Among its subvarieties are the ones widely studied in the context of fuzzy logics and of substructural logics. Some interesting subvarieties, which will appear later on, are: HA, the subvariety of Heyting algebras, obtained from RL by adding idempotency of fusion x x ≈ x; MTL, the subvariety of RL obtained by adding the prelinearity condition (x → y) ∨ (y → x) ≈ 1; BL, the subvariety of MTL obtained by adding the divisibility condition x (x → y) ≈ x ∧ y; MV, the subvariety of BL obtained by making the negation involutive (i.e., ¬¬x ≈ x); Π, the variety of product algebras, which is the subvariety of BL obtained by adding the cancellative property ¬¬x → ((x → (x y)) → (y ¬¬y)) ≈ 1; and the variety G of G¨del or Dummett algebras, obtained from BL by adding idempotency o of fusion x x ≈ x. The main sources of information concerning these varieties (and related ones) are [13, 19, 25, 28, 30, 40, 49]. For modal purposes later we will require completeness in the residuated lattices. This completeness is the common lattice-theoretic property stating that all suprema and inﬁma (even of inﬁnite subsets of the domain) exist. It is well known that complete residuated lattices satisfy the law x yi ≈ (x yi ) (2.2)

In the non complete case the previous law also holds as far as we assume that the corresponding suprema exists. A remarkable consequence is that joins of idempotent elements are idempotent. Other facts obtained from (2.2) are x→( ( However, the next two laws x→( ( yi ) ≈ (x → yi ) (xi → y) (2.5) (2.6) yi ) ≈ (x → yi ) (xi → y) (2.3) (2.4)

xi ) → y ≈

xi ) → y ≈

are false in general. Indeed, the class of complete residuated lattices satisfying (2.5) and (2.6) is precisely the class of complete MTL algebras (see [40]).

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

7

We notice that all ﬁnite lattices satisfy the completeness condition. Other examples of complete residuated lattices are standard BL-algebras. These are exactly the BL algebras over the real unit interval [0, 1] (with the usual order), which are also characterized as the residuated lattices having a continuous t-norm as the operator. We remind that the three basic examples are: • Lukasiewicz: x y := max{0, x + y − 1} and x → y := min{1, 1 − x + y}. • G¨del: x y := x ∧ y and x → y := 1 if x y and 0 if y < x. o y • Product: x y := x · y and x → y := 1 if x y and x if y < x. We will denote these algebras respectively by [0, 1]L , [0, 1]G and [0, 1]Π . Finally, we m point out that for every n 2 the set { n−1 : m ∈ {0, . . . , n − 1}} is the support of a subalgebra of [0, 1]L . This algebra is the only, up to isomorphism, MV chain with n elements, and we will denote it by Ln .

2.1

The (non-modal) logic of a residuated lattice

For every residuated lattice A, there is a natural way to associate a logic. Following modern algebraic logic literature in this article we consider a logic as a consequence relation closed under substitutions. The main idea behind its deﬁnition is that for ﬁnitary deductions we are essentially capturing the quasivariety generated by A. The logic associated with A will be denoted by Λ(A), and is obtained by putting, for all sets Γ ∪ {ϕ} of formulas, Γ
A

ϕ

⇐⇒

∀h ∈ Hom(Fm, A), if h[Γ ] ⊆ {1} then h(ϕ) = 1.

(2.7)

Our aim in this article is to explain how to expand an axiomatization of the nonmodal logic Λ(A) into one for the modal logic (that we will later introduce). Hence, throughout this article we assume that we have an axiomatization of Λ(A). In other words, our concerns are not focused on the non-modal part. However, the reader interested in the non-modal logic Λ(A) can take a look at Appendix A.1, where there is a summary of known results about this logic together with several references to already known axiomatizations for certain cases (which include ﬁnite and standard BL algebras).

2.2

Adding canonical constants to the non-modal logic

Next we are going to consider the expansion of the logic Λ(A) with a constant for every truth value (i.e., element of A) such that each one of these constants will be interpreted as the corresponding truth value. In the rest of this section we explain the details of this approach. For every residuated lattice A we consider its expanded language by constants as the expansion of the algebraic language of residuated lattices obtained by adding a new constant a for every element a ∈ A. The canonical expansion Ac (cf. [18]) of A is the algebra in this very expanded language whose reduct is A and such that the interpretation of a in Ac is canonical in the sense that it is a. We remind that the language for residuated lattices already have constants 0 and 1 (without an overline), and so indeed it would have been enough to introduce only new constants for the

8

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

elements a ∈ A \ {0, 1}. The logic associated with Ac will be denoted by Λ(Ac ), and is obtained by putting, for all sets Γ ∪ {ϕ} of formulas (possibly including constants from {a : a ∈ A}), Γ
Ac

ϕ

⇐⇒

∀h ∈ Hom(Fm, Ac ), if h[Γ ] ⊆ {1} then h(ϕ) = 1.

(2.8)

This logic is introduced following the same pattern that is used for Λ(A), and hence Λ(Ac ) is clearly a conservative expansion of Λ(A). Analogously to the case without canonical constants, the purpose of this article is to explain how to expand an axiomatization of Λ(Ac ) into one of the corresponding modal logic with canonical constants. Hence, throughout this article we assume that there is a ﬁxed axiomatization of Λ(Ac ). In Appendix A.2 the reader can ﬁnd several remarks about the logics Ac . In particular, for ﬁnite residuated lattices with a unique coatom it is given (see Corollary A.16) a method to convert an axiomatization of Λ(A) into one of Λ(Ac ), which in opinion of the authors is a new result in the literature.

3

Introducing the minimum modal logic over A

This section is devoted to introduce the deﬁnition of the minimum modal logic associated with a residuated lattice A (or Ac ), and to state several properties about this logic. In this deﬁnition it will be required that A is complete. Our interest is on minimum logics (i.e., logics given by the full class of frames, and so not by reﬂexive, transitive, . . . ones) because we think that this is the ﬁrst step in the way to understand the full landscape of modal logics over a residuated lattice A (or Ac ). Definition 3.1 The modal language is the expansion of the non-modal one (see Section 2) by a new unary connective: the necessity operator . Thus, the modal language contains the propositional language generated by the set V ar of propositional variables together with the connectives ∧, ∨, , →, 1, 0 and . Depending whether we have or not the canonical constants in the non-modal basis, these constants will be included or not in the modal language. As usual in the classical setting, for every n ∈ ω we consider n as an abbreviation for . n . . . The modal depth of a modal formula is deﬁned as the number of nested necessity operators. Thus, non-modal formulas are exactly those formulas with modal depth 0. Every occurrence also has associated a modal degree, which is deﬁned as the modal depth of the subformula preceded by this occurrence. For example, the formula (p → q) → ( p → q) has modal depth 2, and the modal degree of each one of occurrences is, from left to right, 1, 0, 0 and 0. Definition 3.2 An A-valued Kripke frame (or simply a Kripke frame) is a pair F = W, R where W is a non empty set (whose elements are called worlds) and R is a binary relation valued in A (i.e., R : W × W −→ A) called accessibility relation. The Kripke frame is said to be crisp or classical 2 in case that the range of R is included in {0, 1}, and it is
2 In this article we prefer to use the word “crisp” rather than “classical”. The reason to avoid this meaning of “classical” is because we prefer to use “classical” to mean that A is the Boolean algebra 2 with two elements.

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

9

idempotent if the range of R is included in the set of idempotent elements of A (i.e., R[W × W ] ⊆ {a ∈ A : a a = a}). The classes of Kripke frames, crisp Kripke frames and idempotent Kripke frames will be denoted, respectively, by Fr(A), CFr(A) and IFr(A) (or simply Fr, CFr and IFr if there is no ambiguity). Definition 3.3 An A-valued Kripke model (or simply a Kripke model ) is a 3-tuple M = W, R, V where W, R is an A-valued Kripke frame and V is a map, called valuation, assigning to each variable in V ar and each world in W an element of A (i.e., V : V ar×W −→ A). In such a case we say that M is based on the Kripke frame W, R . From now on we assume throughout the article that the residuated lattice A is complete, i.e., all suprema and inﬁma exist. If M = W, R, V is a Kripke model, the map V can be uniquely extended to a map, also denoted by V , assigning to each modal formula and each world in W an element of A (i.e., V : F m × W −→ A) satisfying that: • V is an algebraic homomorphism, in its ﬁrst component, for the connectives ∧, ∨, , →, 1 and 0, • if the modal language contains canonical constants a’s, then V (a, w) = a. • V ( ϕ, w) = {R(w, w ) → V (ϕ, w ) : w ∈ W }.

We emphasize that lattice completeness3 is what allow us to be sure that we can compute the value of formulas with . Although the original map and its extension are diﬀerent mappings there is no problem, since one is an extension of the other, to use the same notation V for both. Remark 3.4 (Classical Setting) For the case that A is the Boolean algebra of two elements all previous deﬁnitions correspond to the standard terminology in the ﬁeld of classical modal logic (cf. [11, 4, 5]), and hence this approach can be understood as a generalization of the classical modal case. As far as the authors know the ﬁrst one to talk about this way of extending the valuation V into the many-valued modal realm was Fitting in [22]. Remark 3.5 (The corresponding ﬁrst-order fragment) In the classical setting it is well known [4, Section 2.4] that the semantics of the modal language can be seen as a fragment of ﬁrst order classical logic (where propositional variables are seen as predicates): every modal formula expresses the same than its corresponding ﬁrst order translation (which has one free variable), e.g., p expresses the same than ∀y(Rxy → P y). This translation is often called in the literature the standard translation. It is worth pointing out that this very translation also preserves the meaning when the modal formula is considered under the many-valued modal semantics, and the ﬁrst order formula is considered under the ﬁrst order many-valued semantics. In other words, the above way to extend V from variables to modal formulas is the only way to do it as far as we want that the standard translation preserves meaning in the many-valued setting. Of course, the previous standard translation is not the only one that does the job in the classical setting (e.g., we could
3 Another possibility not explored in this article would be to consider arbitrary residuated lattices and to restrict modal valuations to “safe” ones in the sense that the inﬁma needed to compute do exist (cf. [30]).

10

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice w1 pi = 0 0.1

0.5

w1 p=1 q=0 0.5

0.3 w0 p=0 q = 0.5 1

w2 p=0 q = 0.9

w p = 0.5 q=0

0.5

0.6

w0

Model 1

Model 2

Model 3

Fig. 1. Some examples of Kripke models have translated one. p as ∀y(¬Rxy ∨ P y)) but the authors consider it the most natural

If we would like to introduce a possibility operator ♦, the right way to do it semantically (as far as we want that the standard translation preserves meaning) is to assume that ♦ is ruled by the condition V (♦ϕ, w) = {R(w, w ) V (ϕ, w ) : w ∈ W }.

The reader can easily check that the following statements are equivalent: • V (♦ϕ, w) = V (¬ ¬ϕ, w) for every V , ϕ and w, • A |= x ¬y ≈ ¬(x → y), • A |= x ≈ ¬¬x. Thus, in general it is not convenient to consider ♦ as an abbreviation of ¬ ¬. The only case where this can be done without troubles is in the involutive case. We will not address the study of many-valued modal logics where both modalities and ♦ are present (except for the case that A is involutive, e.g. MV algebras, because then we get each modality from the other). Convention 3.6 In the classical framework it is usual to present Kripke frames in the form of diagrams by depicting worlds as points and drawing an arrow between each two worlds related by the accessibility relation. In the case of Kripke models what it is commonly done is writing inside (or next to) every point the variables that are valid in the world represented by this point. In the present many-valued framework we adopt a similar convention. Worlds are depicted as points (the name of the world will be written inside the point), and a labelled arrow connecting two worlds (perhaps they are just one) w and w is drawn whenever R(w, w ) = 0. The label of the arrow connecting w and w is R(w, w ). These are the elements of a Kripke frame and we will use black color for them. The valuation will be given by writing inside each point, with red color, the value of the variables in this point. We shall often omit some variables in

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

11

the description under the agreement that all variables not explicitely written have value 1. The reader can ﬁnd the diagrams of several Kripke models in Figure 1.

3.1

Some remarks about validity

Definition 3.7 We write M, w |=1 ϕ or simply w |=1 ϕ, and say that w validates ϕ, whenever V (ϕ, w) = 1. And we write M |=1 ϕ whenever w |=1 ϕ for every w ∈ W ; then, we say ϕ is valid in M. If F is a frame, we say that ϕ is valid in the frame F when ϕ is valid in any Kripke model based on F. We write it F |=1 ϕ for short. And if K is a class of frames then we write K |=1 ϕ to mean that ϕ is valid in all frames in this class. Similarly to |=1 we could have introduced the relation |=+ of being positively valid requiring that the valuation does not get the value 0 (i.e., it gets a positive value). In the classical modal setting there is a natural notion of satisﬁability that is dual to validity, but in the many-valued modal setting we must be really careful (even in the involutive case) about this dual notion. Dually to the previous two notions we can deﬁne the notions of a formula being satisﬁed or positively satisﬁed in a Kripke model or frame. If the negation of A is involutive then it obviously holds that • ϕ is valid in a model M iﬀ ¬ϕ is not positively satisﬁed in M, • ϕ is positively valid in a model M iﬀ ¬ϕ is not satisﬁed in M. Hence, the dual of validity, even in the involutive case, is not satisﬁability; the dual is positive satisﬁability. In the classical modal setting it really holds that the dual of validity is satisﬁability, but this is only because in this particular case satisﬁability coincides with positive satisﬁability. And of course, without an involutive negation there is no connection between the previous notions. Definition 3.8 A semantic modal valuation 4 is a map v from the set of modal formulas into A (i.e., v : F m −→ A) such that v = V (•, w) for some Kripke model M = W, R, V and some world w in W . Sometimes, if there is no ambiguity, we will use the same name w to denote V (•, w). Remark 3.9 (Properties on semantic modal valuations) It is clear that semantic modal valuations are homomorphisms for all non-modal connectives, i.e., for ∧, ∨, , →, 1 and 0 (and the canonical constants when they are in the language); but this is not the case for . Thus, for every non-modal formula ϕ(p1 , . . . , pn ) and every semantic modal valuation v it holds that v(ϕ) = ϕA (v(p1 ), . . . , v(pn )). Another property that is clearly true is that if Fr |=1 ϕ, then v(ϕ) = 1 for every semantic modal valuation v. Next, and as a ﬁrst approximation to modal logics, we discuss the validity of some formula schemata in the classes Fr ⊇ IFr ⊇ CFr. Although they are indeed formula schema we will simply use the word “formula” (the reader must think that ϕ, ψ, . . . are somehow metavariables) for the rest of the article.
4 We prefer to keep the adjective “semantic” because it is suggesting that these valuations are arising from Kripke models. We use this word to emphasize the diﬀerence between these semantic modal valuations and the points of the canonical models deﬁned in Sections 4 and 5: these points may be seen as “syntactic” modal valuations.

12

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice The ﬁrst remarkable fact is that the famous normality axiom (K) (ϕ → ψ) → ( ϕ → ψ) (K)

is, in general, not valid5 in Fr. A simple counterexample is to consider the algebra A as the MV chain with three elements and the Kripke frame F as the ﬁrst one depicted in Figure 1; then the semantic modal valuation w satisﬁes that w( (p → q)) = 1 = w( p) and that w( q) = 0.5. The same frame F also shows that ( ϕ ψ) → (ϕ ψ) is not valid in general (think on the case that ϕ = p and ψ = p → q). In Appendix B, the method of the non-modal companion is introduced providing a really simple way to discard the validity of some modal formulas, among them (K). In the following proposition we give positive results stating the validity of some formulas. We will refer to the formula (MD) as the meet distributivity axiom, and we remark that the formula (3.1) is one of the formulas considered by Caicedo and Rodr´ ıguez in [10] (see Table 2). Proposition 3.10 1. Some valid formulas in Fr are ( ϕ ∧ ψ) ↔ ¬¬ ϕ → (ϕ ∧ ψ) ¬¬ϕ. ϕ) (MD) (3.1) (Axa )

(a → ϕ) ↔ (a → 2. Some valid formulas in IFr are (ϕ → ψ) → ( ϕ → ( ϕ 3. Some valid formulas in CFr are 0∨¬ 0 a ∨ ( a ↔ a) 0 ∨ ( a ↔ a) ψ) → (ϕ

ψ) ψ)

(K) (3.2) (3.3) (3.4) (3.5)

Proof. 1): The validity of (MD) is an straightforward consequence of the fact that x → (y ∧ z) ≈ (x → y) ∧ (x → z) holds in any residuated lattice, and the validity of (Axa ) easily follows from (2.3). Next we prove that Fr |=1 ¬¬ ϕ → ¬¬ϕ. Let us take any frame F and a world w in F, and let V be a valuation on F. The proof is completed by showing that V (¬¬ ϕ, w) V ( ¬¬ϕ, w). It suﬃces to prove that V (¬¬ ϕ, w) R(w, w ) → V (¬¬ϕ, w ) for every world w . Hence, let su consider an arbitrary world w . We know that R(w, w ) V (¬ϕ, w ) V ( ϕ, w) R(w, w ) V (¬ϕ, w ) (R(w, w ) → V (ϕ, w )) V (¬ϕ, w ) V (ϕ, w ) 0. We thus get R(w, w ) V (¬ϕ, w ) V (¬ ϕ, w). This gives R(w, w ) V (¬¬ ϕ, w) V (¬¬ϕ, w ); and hence V (¬¬ ϕ, w) R(w, w ) → V (¬¬ϕ, w ).
5 In the case that A is an MTL algebra it is easy to see that Fr | 1 ((ϕ → ψ)2 ) → ( (ϕ2 ) → ψ), where this = formula resembles (K). The reason why this formula is valid is essentially the fact that A | (x2 ∧(x → y)2 ) → y ≈ 1. = 1 2 2 Indeed, Fr | = ( (ϕ )∧ ((ϕ → ψ) )) → ψ; this last formula being stronger than ((ϕ → ψ)2 ) → ( (ϕ2 ) → ψ).

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

13

2): We only give the proof for the case of the normality axiom. The proof is a consequence of the validity of the quasi-equation x≈x x ⇒ (x → (y → z)) (x → y) x→z

in all residuated lattices. To see IFr |=1 (K) take any frame F and a world w in F, and let V be a valuation on F. Then, for every world w it holds that V ( (ϕ → ψ), w) V ( ϕ, w) (R(w, w ) → V (ϕ → ψ, w )) (R(w, w ) → V (ϕ, w )) R(w, w ) → V (ψ, w ). Thus, V ( (ϕ → ψ), w) V ( ϕ, w) {R(w, w ) → V (ψ, w ) : w ∈ W } = V ( ψ, w). Hence, V ( (ϕ → ψ) → ( ϕ → ψ), w) = 1. 3): The validity of the ﬁrst two formulas follows from the fact that for every valuation V in a crisp frame and every world w in this frame it holds that V ( a, w) ∈ {a, 1}. Next we prove that CFr |=1 0 ∨ ( a ↔ a). Let us take any valuation V in a crisp Kripke frame and a world w in this frame such that V ( 0, w) = 1. It is enough to prove that V (a, w) = V ( a, w). Since V ( 0, w) = 1 we get that there is a world w such that 1 = R(w, w ) → V (0, w ). As the frame is crisp we have that R(w, w ) = 1. Therefore, V (a, w) = a = 1 → a = {R(w, w ) : w ∈ W } → a = {R(w, w ) → a : w ∈ W } = V ( a, w). Before the previous proposition we saw that the formulas in the second item are not in general valid in Fr. Analogously, the reader can easily check that the formulas in the third item are in general not valid in IFr (cf. Proposition 3.14). In the next proposition we use the notion of (inﬁnitely) distributive element a ∈ A deﬁned as those elements satisfying that {a ∨ x : x ∈ X} ≈ a ∨ X (3.6)

for every set X ⊆ A. It is obvious that if A is ﬁnite then the previous deﬁnition can be relaxed to the case that X = {x1 , x2 }. It is interesting to point out that if A is a ﬁnite algebra, then • all Boolean elements6 are distributive, • all coatoms of A are distributive7 . The ﬁrst statement is a consequence of the fact that p ∨ ¬p RL (p ∨ (q ∧ r)) ↔ ((p ∨ q) ∧ (p ∨ r)). Here RL refers to the non-modal logic associated with the class of all residuated lattices (see [25]). And the second one follows from the fact that if a is a coatom, then the only possibility that (3.6) fails is when a = a ∨ (x1 ∧ x2 ) and 1 = (a∨x1 )∧(a∨x2 ); which is a contradiction with the fact that p∨q, p∨r RL p∨(q∧r). In the proofs of these two statements it has been crucial the fact that RL admits proofs by cases. Hence, in particular we know that Proposition 3.11 holds when a is a coatom of a ﬁnite A.
6 We remind the reader that the set of Boolean elements is the set of a’s such that there is some b ∈ A satisfying that a ∨ b = 1 and a ∧ b = 0. In the setting of residuated lattices it is well known that the set of Boolean elements is exactly {a ∈ A : a ∨ ¬a = 1}. Another characterization of this set is given by {a ∈ A : a → b = ¬a ∨ b for every b ∈ A}. Indeed, using the fact that RL admits proofs by cases it is easy to see that for every non-modal formula ϕ(p, q), it holds that – ϕA (p, q) = 1 for any residuated lattice A and any assignation such that pA ∈ {0, 1}, iﬀ – ϕA (p, q) = 1 for any residuated lattice A and any assignation such that pA is a Boolean element. 7 This is somehow suggesting the “picture” that the upper part of a residuated lattice is distributive in the previous sense.

14

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

Proposition 3.11 Let a be a distributive element of A. Then, (a ∨ ϕ) → (a ∨ ϕ). is valid in CFr. Proof. This is easily proved from the fact that a is a distributive element. Next we consider the problem of deﬁnability for the main classes of frames considered in this article. First of all we prove that the class IFr of idempotent frames is modally deﬁnable by the normality axiom (K). Indeed, the formula (3.2) and the formula ( ϕ ϕ) → (ϕ ϕ) are also deﬁning the same class IFr. We stress the fact that none of the formulas in Proposition 3.12 is using canonical constants. Proposition 3.12 IFr = {F : F |=1 (p → q) → ( p → F |=1 ( p p) → (p p)}. q)} = {F : F |=1 ( p q) → (p q)} = {F : (3.7)

Proof. The inclusion of IFr in the other three classes follow from Proposition 3.10. The rest of inclusions can be proved using the same idea, and so we will prove only one of them, namely that {F : F |=1 ( p p) → (p p)} ⊆ IFr. Hence, let us consider a Kripke frame F = W, R and let us assume that there is an element a ∈ A such that a a < a and a = R(w, w ) for certain worlds w, w . We deﬁne a valuation V by the conditions: (i) V (p, w ) = a, and (ii) V (p, w ) = 1 for every world w = w . Then, V ( p, w) = 1 and V ( (p p), w) a → a a = 1. Therefore, ( p p) → (p p) is not valid in F. Corollary 3.13 • Axiom (K) is valid in Fr iﬀ A is a Heyting algebra iﬀ • {ϕ ∈ F m : Fr |=1 ϕ} = {ϕ ∈ F m : IFr |=1 ϕ} iﬀ Fr = IFr. Fr = IFr.

Proof. It is obvious that A is a Heyting algebra iﬀ Fr = IFr. Then, by the previous proposition we obtain this corollary. Next we address the issue whether the class CFr of crisp Kripke frames is characterized by the set of its valid modal formulas. In general the answer is negative due to a result proved in [10]: over the standard G¨del algebra8 , the valid modal foro mulas (without canonical constants) in IFr are exactly the valid ones in CFr. Hence, in general it may happen that IFr = CFr while both classes share the same valid formulas. Although we have not got a characterization of the algebras A such that {ϕ ∈ F m : IFr |=1 ϕ} = {ϕ ∈ F m : CFr |=1 ϕ} we can state some necessary conditions. The last item also gives us a characterization in a particular case. Proposition 3.14 1. IFr |=1 0 ∨ ¬ 0 iﬀ A |= x ≈ x x ⇒ ¬x ∨ ¬¬x ≈ 1. 2. If {ϕ ∈ F m : IFr |=1 ϕ} = {ϕ ∈ F m : CFr |=1 ϕ}, then A |= x ≈ x x ⇒ ¬x ∨ ¬¬x ≈ 1. 3. If there are canonical constants in the language and 1 is join irreducible, then {ϕ ∈ F m : IFr |=1 ϕ} = {ϕ ∈ F m : CFr |=1 ϕ} iﬀ IFr = CFr.
8

A moment of reﬂection shows that this also holds for ﬁnite G¨del chains. o

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice 0 a b c d 1 0 0 0 0 0 0 0 a 0 a a a a a b 0 a a a b b c 0 a a c c c d 0 a b c d d 1 0 a b c d 1 → 0 a b c d 1 0 1 0 0 0 0 0 a 1 1 c b a a b c d 1 1 1 1 1 1 1 1 1 b 1 1 b c 1 b c d 1 1 1 1 1 1 1 c

15

w p=a

An interesting MTL chain

A Kripke Model

Fig. 2. A counterexample to {ϕ : CFr |=1 ϕ} = {ϕ : IFr |=1 ϕ} Proof. 1): Firstly let us assume that IFr(A) |=1 0 ∨ ¬ 0 and that a ∈ A is an idempotent element. The proof ﬁnishes by considering the Kripke frame F ∈ IFr with only one point w and such that R(w, w) = a. To see the other direction we take any frame F in IFr and a world w in F, and let V be a valuation on F. Then, V ( 0, w) = {R(w, w ) → V (0, w ) : w ∈ W } = {¬R(w, w ) : w ∈ W } = ¬ {R(w, w ) : w ∈ W }. The element a := {R(w, w ) : w ∈ W } is idempotent because it is the join of a family of idempotent elements. We get that V ( 0 ∨ ¬ 0, w) = ¬a ∨ ¬¬a, and thus it is 1 by assumption. 2): This is trivial from the previous item together with Proposition 3.10. 3): If IFr = CFr, then there is an idempotent element a ∈ A \ {0, 1}. By Proposition 3.10 it is enough to prove that IFr |=1 0 ∨ (a ↔ a); simply consider the Kripke frame F ∈ IFr with only one point w and such that R(w, w) = a. Next example shows that the second statement in the previous proposition is not an equivalence. In other words, it is not enough to consider the Stonean condition restricted to idempotent elements9 in order to solve the previous open problem (even for the case without canonical constants), i.e., the condition IFr |=1 0 ∨ ¬ 0 is not strong enough to guarantee that {ϕ : IFr |=1 ϕ} = {ϕ : CFr |=1 ϕ}. Example 3.15 Let us consider A as the MTL chain given in Figure 2. It is clear that A satisﬁes x ≈ x x ⇒ ¬x ∨ ¬¬x ≈ 1, i.e., IFr |=1 0 ∨ ¬ 0. On the other hand, the reader can easily prove10 that CFr |=1 (p p) ↔ ( p p). Finally, the Kripke model depicted in Figure 2 witnesses that IFr |=1 (p p) ↔ ( p p), and so {ϕ ∈ F m : IFr |=1 ϕ} = {ϕ ∈ F m : CFr |=1 ϕ}. In order to understand the set of modal formulas valid in the class of crisp frames it seems natural to introduce a new class of Kripke frames located between IFr and CFr. Analogously to the classes Fr, IFr and CFr we could have considered the class BFr of Boolean frames deﬁned as the class of Kripke frames where the range of the accessibility relation is the set of Boolean elements (see footnote 6). Next we prove
9 10

We notice that this property holds in any BL chain.

Indeed, for every ﬁnite chain A it holds that CFr | 1 (p = p) ↔ ( p p). However, it is possible to ﬁnd inﬁnite BL chains where (p p) ↔ ( p p) is not valid; e.g., take A as the (complete) subalgebra of L3 ⊕ [0, 1]G obtained by deleting the idempotent element gluing both parts (cf. [19, p. 281]). It is worth pointing out that the recent result [37] characterizes the BL chains where (p p) ↔ ( p p) is valid in CFr as the BL chains satisfying all standard ﬁrst-order BL tautologies.

16

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

that the class BFr has the same valid formulas than the class CFr (even when canonical constants are allowed), and we also show that this new class BFr is always modally deﬁnable, using the formulas in Proposition 3.11, when there are canonical constants in the language. It is worth pointing out that if 1 is join irreducible then BFr = CFr, and hence without canonical constants in the language in general it is not possible to characterize BFr using modal formulas since the same counterexample cited above (and based on G¨del chains) applies here. o Theorem 3.16 Let A be a ﬁnite residuated lattice. Then, BFr and CFr have the same valid modal formulas (even allowing canonical constants in the language). Proof. First of all we remark that by the ﬁniteness assumption we know that A ∼ = A/θi where the only Boolean elements of A/θi are {0, 1}. This is a consequence i<n of the characterization of directly indecomposable residuated lattices stated in [43, Proposition 1.5]. Since CFr ⊆ BFr it suﬃces to prove that all modal formulas valid in CFr are also valid in BFr. The proof is based on a method that converts a Boolean Kripke model over A into a family of n crisp Kripke models A. Let us assume that W, R, V is a Boolean Kripke model. Then, for every i < n we consider the crisp Kripke model Wi , Ri , Vi deﬁned by • Wi = W , • Ri (w, w ) is (i) 1A if R(w, w ) ∈ 1/θ1 , and (ii) 0A if R(w, w ) ∈ 0/θ1 , • Vi (p, w) = V (p, w). The previous Kripke models are well deﬁned because since R(w, w ) is a Boolean element we know that for every i < n, either R(w, w ) ∈ 1/θ1 or R(w, w ) ∈ 0/θ1 . By construction of these Kripke models it is straightforward to check that for every modal formula ϕ (perhaps including canonical constants), every world w ∈ W and every i < n it holds that πi (V (ϕ, w)) = πi (Vi (ϕ, w)), where πi is the i-th projection. Therefore, V (ϕ, w) = πi (Vi (ϕ, w)) : i < n for every modal formula ϕ and every world w ∈ W . Using this fact it is obvious all modal formulas valid in CFr are also valid in BFr. Proposition 3.17 Let A be a ﬁnite residuated lattice, and let F be a frame. The following statements are equivalent. 1. F is a Boolean frame, 2. F |=1 { (a ∨ p) → (a ∨ p) : a is a distributive element of A}, 3. F |=1 { (k ∨ p) → (k ∨ p) : k is a coatom of A}. Proof. 1 ⇒ 2): This follows from Theorem 3.16 together with Proposition 3.11. 2 ⇒ 3): This is trivial since we know that all coatoms are distributive elements. 3 ⇒ 1): Let us assume that there is an element a ∈ A such that a is not a Boolean element and a = R(w, w ) for certain worlds w, w . Hence, a∨¬a = 1, and so a∨¬a k

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

17

for certain coatom k. We deﬁne a valuation V by the conditions: (i) V (p, w ) = 0, and (ii) V (p, w ) = 1 for every world w = w . Then, V ( (k ∨ p), w) = a → (k ∨ 0) = 1 and V (k ∨ p, w) = k ∨ (a → 0) = k. Therefore, (k ∨ p) → (k ∨ p) is not valid in F, which is a contradiction. It is worth pointing out that Proposition B.4 (and Corollary B.5) gives us another method to get valid formulas. We have left this result in Appendix B because although this proposition is formulated without appealing to the non-modal companion we can understand this result as explaining why for some modal formulas the non-modal companion method is enough to discard its validity. To ﬁnish this section we prove a similar result to Proposition B.4, but this time validity is restricted to a particularly interesting subclass of Kripke models, the class of modally witnessed models. A Kripke model W, R, V is modally witnessed 11 when for every modal formula ϕ and every world w, there is a world w (called the witness) such that V ( ϕ, w) = R(w, w ) → V (ϕ, w ). It is obvious that this notion is the relaxed version of the witnessed ﬁrst-order struc´ tures considered by Hajek in [32, 33] when replacing ﬁrst order formulas with modal (propositional) ones. In case we restrict our attention to valid formulas in all modally witnessed Kripke models then we can get a similar result to Proposition B.4 without the requirement saying that ε is expanding. Proposition 3.18 Let δ(p1 , . . . , pn ) and ε(p) be two non-modal formulas such that δ is non decreasing over Ac in any of its arguments. And let ϕ1 , . . . , ϕn , ϕ be non-modal formulas. If Ac δ(r → ϕ1 , . . . , r → ϕn ) → ε(r → ϕ) being r a variable not appearing in {ϕ1 , . . . , ϕn , ϕ}, then δ( ϕ1 , . . . , ϕn ) → ε( ϕ) is valid in all modally witnessed Kripke models. Proof. Take any modally witnessed Kripke model W, R, V and a world w in W . We consider w as the witness for V ( ϕ, w), i.e., V ( ϕ, w) = R(w, w ) → V (ϕ, w ). c c Then, V (δ( ϕ1 , . . . , ϕn ), w) = δ A (V ( ϕ1 , w), . . . , V ( ϕn , w)) δ A (R(w, w ) → c c V (ϕ1 , w ), . . . , R(w, w ) → V (ϕn , w )) εA (R(w, w ) → V (ϕ, w )) = εA (V ( ϕ, w)) = V (ε( ϕ), w).

3.2

The local and global modal logics

Now it is time to introduce the minimum modal logic we want to study in the present article. Our main interest is in the class Fr of all frames, but in order to be as general as possible the deﬁnitions are given for an arbitrary class K of frames. Thus, this deﬁnition also deﬁnes the modal logic associated with the other two basic classes of Kripke frames. Definition 3.19 In the following we assume A to be a given residuated lattice. Let K be a subclass of its Kripke frames. The set {ϕ ∈ F m : K |=1 ϕ} will be denoted by Λ(K, A). In
11 We point out that in general ﬁnite Kripke models are not modally witnessed; but when A is a chain then all ﬁnite Krikpe models are modally witnessed. In the case that A is a chain it is worth pointing out a result of H´ jek a [31, Theorem 4] showing that there is a tight connection, as far as we only consider the modal language, between modally witnessed models and ﬁnite models.

18

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

case there are canonical constants we will use the notation Λ(K, Ac ) to stress their presence. The local (many-valued) modal logic Λ(l, K, A) is the logic obtained by deﬁning, for all sets Γ ∪ {ϕ} of modal formulas (without canonical constants), • Γ Λ(l,K,A) ϕ iﬀ12 • for every semantic modal valuation v arising from a Kripke frame in K, if v[Γ ] ⊆ {1} then v(ϕ) = 1. We will also use the notations Λ(l, K) or l K(A) . And for the analogous deﬁnition, but including canonical constants, we will use the notation Λ(l, K, Ac ) or l c ) . On the K(A other hand, the global (many-valued) modal logic Λ(g, K, A) is the logic deﬁned by • Γ Λ(g,K,A) ϕ iﬀ • for every Kripke model M arising from a Kripke frame in K, if M |=1 γ for every γ ∈ Γ , then M |=1 ϕ. For the sake of simplicity we will write it simply Λ(g, K) or g . If we follow the K(A) same deﬁnition scheme, but allowing canonical constants in the language, then we will use the notation Λ(g, K, Ac ) or g c ) . K(A By deﬁnition it is obvious that both logics, the local and the global, share the same set of theorems, namely Λ(K, A). Another obvious consequence of the deﬁnition is that Λ(l, K, A) Λ(g, K, A), these two logics being conservative expansions of Λ(A). These last two sentences are also true with canonical constants in the language. Remark 3.20 (Global vs. Local) The main advantadge of the local modal logic is that in most common cases we can prove completeness using the canonical frame method (see Theorem 4.11). On the other hand, the global modal logic has other beneﬁts. The ﬁrst one is that Λ(g, K, A) and Λ(g, K, Ac ) are always algebraizable in the Abstract Algebraic Logic framework (see [16, 24]). This is an easy consequence of the general theory using that ϕ → ψ g ϕ → ψ together with the fact that the non-modal logics Λ(A) K and Λ(Ac ) are algebraizable with equivalence formulas {p → q, q → p}. Therefore, we can give an algebraic semantics (and hence, a truth functional semantics) for the global modal logic. Another beneﬁt is that Λ(g, Fr, A) is the fragment (given by the standard translation) of the ﬁrst order logic associated with A. Thus, we can transfer known results from ﬁrst order logics to global modal logics. In our opinion the developing of a many-valued modal logics hierarchy (adding properties like reﬂexivity, transitivity, etc. and following the same ideas than in the classical setting) cannot be successfully undertaken until we know how to axiomatize (whenever they are axiomatizable) the minimum modal logics Λ(l, Fr, A) and Λ(g, Fr, A). What axioms and rules must be added to an axiomatization of Λ(A) to get an axiomatization of Λ(l, Fr, A)? And for Λ(g, Fr, A)? Of course a ﬁrst step to
12 In the classical modal literature, it is not common to introduce the deﬁnition of the local modal logic using the notion of semantic modal valuation; alternative equivalent deﬁnitions are usually provided. However, we feel that this deﬁnition based on semantic modal valuations has the advantage of making more clear how to reduce the local modal logic to the non-modal logic (cf. Theorem 3.26). Comparing this deﬁnition of the local modal logic with the deﬁnition (2.7) of the non-modal logic it is obvious that in order to ﬁnd this reduction one has to be able to characterize the semantic modal valuations as the non-modal homomorphisms that are sending a certain set of axioms to 1 (cf. Lemma 3.25, Theorem 4.11, etc).

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

19

answer this question is to know how to obtain the set Λ(Fr, A) from an axiomatization of Λ(A). This problem remains open in this general formulation (see Section 6 for a more detailed discussion). But in Sections 4 and 5 we solve some instances of the problem. We point out that, as far as the authors are aware, the results in these two sections present the ﬁrst known axiomatizations for local many-valued modal logics where normality axiom (K) fails. First of all, we consider the problem of comparing the many-valued modal logics given by the main three classes of frames considered. Proposition 3.21 1. Λ(g, Fr, A) = Λ(g, IFr, A) iﬀ Λ(g, Fr, Ac ) = Λ(g, IFr, Ac ) iﬀ Fr = IFr. 2. Λ(l, Fr, A) = Λ(l, IFr, A) iﬀ Λ(l, Fr, Ac ) = Λ(l, IFr, Ac ) iﬀ Fr = IFr. 3. Λ(g, IFr, Ac ) = Λ(g, CFr, Ac ) iﬀ IFr = CFr. 4. Λ(l, IFr, Ac ) = Λ(l, CFr, Ac ) iﬀ IFr = CFr. Proof. The ﬁrst two statements are a consequence of Corollary 3.13. Let us prove the last two. If CFr = IFr, then there is an idempotent element a ∈ A \ {0, 1}. 0 (and so a g 0) while The proof ﬁnishes by noticing that a l CFr(Ac ) CFr(Ac ) g l a IFr(Ac ) 0 (and so a IFr(Ac ) 0). We notice that in previous proposition it remains open to characterize when Λ(g, IFr, A) = Λ(g, CFr, A) or when Λ(l, IFr, A) = Λ(l, CFr, A). Using Theorem 3.26 it is easy to prove that this open question reduces to characterize the A’s such that Λ(IFr, A) = Λ(CFr, A), but this other question is also open. There are ﬁve (meta)rules that play a remarkable role in the modal setting. These rules are13 (N) ϕ (Pref) (OrdPres∗ ) γ γ r→Γ Γ ϕ ϕ ϕ r→ϕ ϕ (Mon) ϕ → ψ (Pref ∗ ) Γ Γ ϕ→ ϕ ϕ ψ

where r is a variable not appearing in Γ ∪ {ϕ}. These ﬁve rules will be respectively called Necessity, Monotonicity, Preﬁxing, Inﬁnitary Preﬁxing and Inﬁnitary Order Preserving. We notice that the rule (OrdPres∗ ) is not closed under substitutions; substitutions may destroy the requirement concerning the variable r. Proposition 3.22 Let K be a class of Kripke frames. 1. Λ(g, K, Ac ) is closed under (N), that is, ϕ
c c ∗ g K(Ac )

ϕ.
g K(Ac )

2. Λ(g, K, A ) is closed under (Mon), that is, ϕ → ψ

ϕ→

ψ.

3. Λ(l, K, A ) is closed under (OrdPres ), that is, if r is a variable not appearing in the set Γ ∪ {ϕ} of formulas and {r → γ : γ ∈ Γ } l c ) r → ϕ, then Γ l c ) ϕ. K(A K(A
13

As expected we use

Γ and r → Γ to denote, respectively, the sets { γ : γ ∈ Γ } and {r → γ : γ ∈ Γ }.

20

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

4. If K ⊆ CFr then both Λ(g, K, Ac ) and Λ(l, K, Ac ) are closed under (Pref ∗ ). 5. If K ⊆ IFr and Λ(l, K, Ac ) satiﬁes the Local Deduction Theorem, then Λ(l, K, Ac ) is closed under (Pref). That is, if γ l c ) ϕ, then γ l c ) ϕ. K(A K(A Proof. The proofs of the ﬁrst four statements are straightforward. Let us now prove the ﬁfth one. We assume that l c ) γ n → ϕ for some n ∈ ω. Then, since the K(A local modal logic and the global one have the same theorems by the second item we get that l c ) (γ n ) → ϕ. On the other hand, it holds that γ l K(A IFr(Ac ) ( γ)n l (γ n ) (see Proposition 3.10). Using both things we get by Modus IFr(Ac ) Ponens that γ l c ) ϕ. K(A Example 3.23 It is worth pointing out that the ﬁfth statement is false in general when we drop the hypothesis concerning the Local Deduction Theorem. For example, if we consider A as the weak nilpotent minimum algebra given in Figure 5 then it is clear that ¬¬p IFr p (see Example A.4). However, we get that ¬¬p l p by taking a Kripke model IFr with a unique point w and such that R(w, w) = 0.75 and V (p, w) = 0.5. Remark 3.24 (Classical Setting) In the literature of classical modal logics it is very common to only consider the set Λ(K, 2) as a primitive notion. The reason to do this is essentially that in this setting both logics, the local and the global one, can be obtained from the set Λ(K, 2) because •Γ •Γ
l K(2) g K(2)

ϕ ϕ

iﬀ iﬀ

Λ(K, 2) ∪ Γ {
n

2

ϕ.
l K(2)

γ : n ∈ ω, γ ∈ Γ }

ϕ.

While we will be able to prove, when the canonical frame construction works, the generalization to A of the ﬁrst item (cf. Theorem 4.11) this is not the case with the second item. Indeed, in this article it remains open whether Λ(g, K, A) is the smallest consequence relation extending Λ(l, K, A) that is closed under the Monotonicity rule ϕ→ψ ϕ → ψ. The same question with canonical constants is also open. We only know, because the same proof than in the classical setting works, that • if K ⊆ CFr, then Γ
g K(Ac )

ϕ iﬀ {

n

γ : n ∈ ω, γ ∈ Γ }

l K(Ac )

ϕ.

Therefore, when the class of frames is crisp the answer to the previous question is positive and indeed we get something stronger: the global modal logic is the smallest consequence relation extending the local one that is closed under the Necessity rule ϕ ϕ. Now, using a semantic argument we explain why the modal logic can be reduced to the non-modal one. This explanation is based on a canonical Kripke model construction (cf. Deﬁnition 4.7, Deﬁnition 4.19, etc.), and it is worth pointing out that it works for arbitrary A’s (not only ﬁnite ones) with and without canonical constants. Lemma 3.25 Let K ∈ {Fr, IFr, CFr}. Then, for every map h : F m → A the following statements are equivalent: 1. h is a non-modal homomorphism such that h[Λ(K, A)] = {1},

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice 2. h is a semantic modal valuation arising from a Kripke frame in K. The same equivalence also holds when we replace A with Ac .

21

Proof. We will only prove the case without canonical constants, since the other one is analogous replacing A with Ac . The only non-trivial direction is the downwards one. In order to prove this we are going to deﬁne a canonical Kripke model belonging to the class K. First of all we deﬁne the set B as (i) A if K = Fr, (ii) {a ∈ A : a = a a} if K = IFr, and (iii) {0, 1} if K = CFr. It is obvious that in all three cases the set B is closed under arbitrary joins. Next we deﬁne the Kripke model Wcan , Rcan , Vcan given by • the set Wcan is the set of semantic modal valuations v arising from frames in K, • the accessibility relation Rcan (v1 , v2 ) is deﬁned as the largest element in B below {v1 ( ϕ) → v2 (ϕ) : ϕ ∈ F m}, • the evaluation map is deﬁned by Vcan (p, v) := v(p) for every variable p. By deﬁnition this Kripke model belongs to K. To ﬁnish the proof it is enough to prove that Vcan (ϕ, v) = v(ϕ) for every modal formula ϕ and every v ∈ Wcan . By induction it suﬃces to prove that {Rcan (v, v ) → v (ϕ) : v ∈ Wcan } = v( ϕ) for every modal formula ϕ and every v ∈ Wcan . The inequality {Rcan (v, v ) → v (ϕ) : v ∈ Wcan } v( ϕ) trivially follows from the deﬁnition of the accessibility relation Rcan . Let us now try to prove the other inequality. Since v ∈ Wcan we know that there is a Kripke model W, R, V in K and a world w ∈ W such that v = V (•, w). It is obvious that all worlds w ∈ W can be seen as members of Wcan , and using that R(w, w ) {w( ψ) → w (ψ) : ψ ∈ F m} it follows that R(w, w ) Rcan (w, w ). Thus, v( ϕ) = w( ϕ) = {R(w, w ) → w (ϕ) : w ∈ W } {Rcan (w, w ) → w (ϕ) : w ∈ W } {Rcan (w, v ) → v (ϕ) : v ∈ Wcan } = {Rcan (v, v ) → v (ϕ) : v ∈ Wcan }, which ﬁnishes the proof. Theorem 3.26 Let K ∈ {Fr, IFr, CFr}. Then, for every set Γ ∪ {ϕ} it holds that Γ Analogously it holds that Γ
l K(Ac ) l K(A)

ϕ

iﬀ

Γ ∪ Λ(K, A) Γ ∪ Λ(K, Ac )

A

ϕ.

ϕ

iﬀ

Ac

ϕ.

Proof. This trivially follows from the previous lemma together with our deﬁnition of the local modal logic. To ﬁnish this section we compare the classes of Boolean and crisp frames. Previously (see Theorem 3.16) we proved that BFr and CFr share the same valid formulas, but unfortunately the construction there used does not apply to the consequence relations involved in the local and global modal logics. Next we will see that this is true for the local and global modal logics when there are no canonical constants, and false if there are canonical constants. Proposition 3.27 Let A be a ﬁnite residuated lattice with some non trivial Boolean element. Then, Λ(BFr, Ac ) = Λ(CFr, Ac ), but Λ(l, BFr, Ac ) = Λ(l, CFr, Ac ) and Λ(g, BFr, Ac ) = Λ(g, CFr, Ac ).

22

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice • the set of axioms is the smallest set closed under substitutions containing – an axiomatic basis for Λ(Ln ) (see [13]), – (ϕ → ψ) → ( ϕ → ψ), (ϕ ⊕ ϕ) ↔ ϕ ⊕ ϕ and (ϕ ϕ) ↔ ϕ • the Modus Ponens rule and the Necessity rule ϕ ϕ. Table 1. Axiomatization of the logic Λ(g, CFr, Ln )

ϕ,

Proof. The ﬁrst part is Theorem 3.16. Let us now consider a Boolean element a ∈ {0, 1}. Now it is easy to see that 0→a
l CFr(Ac )

¬ 0

and

0→a

g CFr(Ac )

¬ 0.

On the other hand, the fact that 0→a
l BFr(Ac )

¬ 0

and

0→a

g BFr(Ac )

¬ 0

can be proved using the Boolean Kripke model with only point w such that R(w, w) = ¬a. Proposition 3.28 Let A be a ﬁnite residuated lattice. Then, Λ(BFr, A) = Λ(CFr, A), Λ(l, BFr, A) = Λ(l, CFr, A) and Λ(g, BFr, A) = Λ(g, CFr, A). Proof. The ﬁrst part is Theorem 3.16. The inequalities Λ(l, BFr, A) Λ(l, CFr, A) and Λ(g, BFr, A) Λ(g, CFr, A) are trivial. The inequality Λ(l, BFr, A) Λ(l, CFr, A) is a consequence of Theorem 3.26. Finally, the inequality Λ(g, BFr, A) Λ(g, CFr, A) follows from the reduction (see Remark 3.24) of the glocal modal logic to the local one.

3.3

Previous related works

Fitting axiomatizes in [22, 23] somehow the set Λ(Fr, Ac ) (and also the set Λ(CFr, Ac )) for the case that A is a ﬁnite Heyting algebra. The main diﬀerence with our approach ¨ is that he is using sequents and not formulas. Fermuller and Langsteiner study in [21] the set14 Λ(CFr, Ac ) under the paradigm of tableaux calculus. If we restrict our attention to closer approaches to ours there are rather few results in the literature focussing in the minimum modal logic Λ(g, Fr, A) (and the same for Λ(g, Fr, A)). For example, in [39] Hansoul and Teheux proved that Table 1 axiomatizes Λ(g, CFr, Ln ), but they do not consider the logic Λ(g, Fr, Ln ). Two of the few papers where the authors consider the full class of Kripke frames and not only crisp ones are [10, 47]. There it is shown that Λ(g, Fr, [0, 1]G ) = Λ(g, CFr, [0, 1]G ) and that Table 2 is an axiomatization for this logic. From the results in [39, 10] it is easy to see that Λ(l, CFr, Ln ) and Λ(l, Fr, [0, 1]G ) are axiomatized by its set of theorems (not only its axioms) and the unique rule of Modus Ponens. Therefore, it is clear that they satisfy the Local Deduction Theorem.
14

Indeed, they study a more general notion of modality that they call distributed, being the necessity operator just a particular case.

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice • the set of axioms is the smallest set closed under substituions containing – an axiomatic basis for Λ([0, 1]G ) (see [30]), – (ϕ → ψ) → ( ϕ → ψ) and ¬¬ ϕ → ¬¬ϕ, • the Modus Ponens rule and the Necessity rule ϕ ϕ. Table 2. Axiomatization of the logic Λ(g, Fr, [0, 1]G )

23

The logic Λ(g, CFr, [0, 1]L ) is also axiomatized in [39], but adding to Table 1 the axioms (ϕ ⊕ ϕn ) ↔ (( ϕ) ⊕ ( ϕ)n ) (for every n ∈ ω) and the inﬁnitary rule15 (InfGreat) ϕ ⊕ ϕ, ϕ ⊕ ϕ2 , . . . , ϕ ⊕ ϕn , . . . ϕ

We have decided to denote this rule by the name Inﬁnitely Great because it is somehow describing in the assumptions the inﬁnitely great elements of an MV algebra, i.e., the elements of the radical ﬁlter (cf. [13, Deﬁnition 3.6.3]). Thus, the MV models of this rule must satisfy that the radical ﬁlter is trivial, and hence they have to be semisimple MV algebras. In [39] it is proved that the previous addition gives us an strong complete axiomatization for Λ(g, CFr, [0, 1]L ). It is unknown whether this inﬁnitary rule is admissible, i.e, whether we get the same set of theorems if the inﬁnitary rule is deleted. What it is known is that Λ(CFr, [0, 1]L ) = n∈ω Λ(CFr, Ln ) because the same proof of [30, Theorem 5.4.30] works (it is enough to check that the model construction of this proof preserves crispness).

4

Completeness of the modal logic when there are canonical constants and A is ﬁnite

In this section we ﬁrst analyze the advantages of having canonical constants in the language and then we provide a method to expand a complete axiomatization of Λ(Ac ), whenever A is ﬁnite, into complete axiomatizations for the modal logics Λ(l, Fr, Ac ), Λ(l, IFr, Ac ), Λ(l, CFr, Ac ) and Λ(g, CFr, Ac ). For the last two cases we also need the assumption that A has a unique coatom. The proofs are based on the canonical model construction that is so well known in the classical setting. Unfortunately, axiomatizations for Λ(g, Fr, Ac ) and Λ(g, IFr, Ac ) are at present unknown, and we think that they cannot be settled using the canonical model construction, and hence some other argument must be used.

4.1

Beneﬁts of having canonical constants

In the completeness proofs given in Sections 4.2, 4.3 and 4.4 we prove completeness with two assumptions. One assumption is ﬁniteness. This assumption guarantees that Ac is ﬁnitary16 . The other assumption is the addition of canonical constants.
15 In the non-modal case several inﬁnitary rules have been considered with the property of giving strong completeness for the standard Lukasiewicz chain. We point out that in our opinion this inﬁnitary rule (InfGreat) is one of the simpler ones because it only uses one formula (cf. [48]). 16 In order to generalize the proofs here given to inﬁnite residuated lattices, we suggest in Section 6 to use inﬁnitary proof systems together with strongly complete axiomatizations of the non-modal logics.

24

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

The addition of canonical constants, except for the Lukasiewicz case (see Remark 4.5 and Section 5), seems really hard to overtake. Of course, the main obvious beneﬁt of having canonical constants in the language is the increasing of expressive power because canonical constants allow us to express certain rules inside our formal language. For example, for every ﬁnite X ⊆ A the rule ((a1 → ϕ1 ) ... (an → ϕn )) → (a → ϕ) for every a1 , . . . , an , a ∈ X ( ϕ1 . . . ϕn ) → ϕ

is valid (cf. Corollary B.5) in the global consequence associated with any frame such that R only takes values inside X (i.e., R : W × W −→ X). This rule gives us a way to somehow rewrite Corollary B.5 using a rule that is closed under substitutions. However, there are other beneﬁts of having canonical constants that are more hidden. Next we illustrate with two propositions17 the diﬀerence between having or not canonical constants in the language. These propositions suggest that in the presence of canonical constants the behaviour of a semantic modal valuation v is somehow determined by the set v −1 [{1}] of formulas. This yields a diﬀerent behaviour in modal logics, depending whether there are canonical constants or not, since by deﬁnition the local modal logic only takes into account those semantic modal valuations that send the involved formulas to 1. We remark that the main advantage of the second representation in the next proposition is that the set {v2 (ϕ) : ϕ ∈ F m, v1 ( ϕ) = 1} is closed under ﬁnite meets. Proposition 4.1 Let us assume that the canonical constants are in the modal language. If a ∈ A, and v1 and v2 are two semantic modal valuations, then the following statements are equivalent: •a •a {v1 ( ϕ) → v2 (ϕ) : ϕ ∈ F m}, {v2 (ϕ) : ϕ ∈ F m, v1 ( ϕ) = 1}.

Proof. One direction is trivial. To prove the other, let us assume that a {v2 (ϕ) : ϕ ∈ F m, v1 ( ϕ) = 1} and let us consider a modal formula ϕ. We are left with the task of checking that a v1 ( ϕ) → v2 (ϕ). If we prove that v1 ( ϕ) a → v2 (ϕ), the assertion follows. The proof is ﬁnished by showing18 that for every b ∈ A, if b v1 ( ϕ) then b a → v2 (ϕ). For every b ∈ A, if b v1 ( ϕ) then 1 = b → v1 ( ϕ) = v1 (b → ϕ) = v1 ( (b → ϕ)); hence a v2 (b → ϕ) = b → v2 (ϕ); and so b a → v2 (ϕ). Example 4.2 It is not diﬃcult to ﬁnd counterexamples to the previous proposition in case that we do not have canonical constants. For instance, let us consider the semantic modal
17 Another example of this diﬀerent behaviour between having or not canonical constants can be obtained comparing the results in Section 4.3 with Lemma 5.10. 18 This way of conducting the proof could seem tricky since we can simply consider b := v1 ( ϕ) (this can be done because we added one canonical constant for every element in A). However, the advantage of following this tricky approach is that it also works as far as we only have canonical constants for a subset C satisfying for every a ∈ A the condition a = sup{c ∈ C : c a} = inf{c ∈ C : a c}. This condition guarantees that the following three statements are equivalent: (i) a b, (ii) for every c ∈ C, if c a then c b, and (iii) for every c ∈ C, if b c then a c. When we say that the proof also works for a subset C satisfying the previous condition we mean that it is enough to replace “b ∈ A” with “b ∈ C” in the present proof to get a proof for the case that there are only canonical constants for elements in C. In all future proofs we will also consider the same tricky way in order to be as general as possible. It is worth pointing out that if A is the real unit interval [0, 1] then a subset C satisfying this condition is the subset of its rational numbers.

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

25

valuations w0 and w1 given in the second diagram of Figure 1 over the MV chain L3 of three values (cf. [39, Lemma 5.4]). It is obvious that w1 (ϕ) ∈ {0, 1} for every modal formula ϕ without canonical constants. Thus, •1 •1 w0 ( 0) → w1 (0), while {w1 (ϕ) : ϕ ∈ F m, w0 ( ϕ) = 1}.

Proposition 4.3 Let us assume that the canonical constants are in the modal language. If v1 and v2 are two semantic modal valuations, then the following statements are equivalent: • v1 = v2 (i.e., for every modal formula ϕ, it holds that v1 (ϕ) = v2 (ϕ)), • {ϕ ∈ F m : v1 (ϕ) = 1} = {ϕ ∈ F m : v2 (ϕ) = 1}. Proof. For the non trivial implication, let us assume that {ϕ ∈ F m : v1 (ϕ) = 1} = {ϕ ∈ F m : v2 (ϕ) = 1} and let us consider a modal formula ϕ. We are left with the task of checking that v1 (ϕ) = v2 (ϕ). By symmetry it is enough to prove that v1 (ϕ) v2 (ϕ). If we prove that for every b ∈ A, if b v1 (ϕ) then b v2 (ϕ), then the assertion follows. Let b be an element of A such that b v1 (ϕ). Then, 1 = b → v1 (ϕ) = v1 (b → ϕ). This clearly forces 1 = v2 (b → ϕ) = b → v2 (ϕ). We thus get b v2 (ϕ). Example 4.4 Again it is easy to ﬁnd counterexamples when there are no canonical constants. For instance, using that in non-modal interpretations over the standard G¨del algebra o [0, 1]G the set of non-modal formulas evaluated to 1 depends only on the relative ordering (see [3, Remark 2.6] for details) it is easy to ﬁnd a counterexample for [0, 1]G . Remark 4.5 ((Strongly) Characterizing formulas) A particular case where Proposition 4.3 holds even without canonical constants is the case that A is a subalgebra of [0, 1]L (i.e., A is a simple MV algebra). The reason why this holds is that for every rational number α ∈ [0, 1] there is a non-modal formula ηα (p), from now on called the characterizing formula of the interval [α, 1], with only one variable such that for every a ∈ A, it holds that
A ηα (a) = 1

iﬀ

a ∈ [α, 1].

(4.1)

The existence of these formulas is an easy consequence of McNaughton’s Theorem (see [13, Theorem 9.1.5]). How can we use these formulas to prove Proposition 4.3? It suﬃces to realize19 that for every semantic modal valuation v over A and every modal formula ϕ, it holds that v(ϕ) = {α ∈ [0, 1] ∩ Q : α v(ϕ)} = {α ∈ A [0, 1] ∩ Q : ηα (v(ϕ)) = 1} = {α ∈ [0, 1] ∩ Q : v(ηα (ϕ)) = 1} = {α ∈ [0, 1] ∩ Q : ηα (ϕ) ∈ v −1 [{1}]}. In case that A is a ﬁnite subalgebra of [0, 1]L (i.e., A is Ln for some n ∈ ω), then every interval [α, 1], with α a rational number, also has a strongly characterizing formula ηα (p) in the sense that besides (4.1) it also holds that A |= ηα (p) ∨ ¬ηα (p) ≈ 1.
19

(4.2)

This idea was somehow noticed by Hansoul and Teheux in [39, Proposition 5.5].

26

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice • the set of axioms is the smallest set closed under substitutions containing – the axiomatic basis for Λ(Ac ), – 1, ( ϕ ∧ ψ) → (ϕ ∧ ψ) and (a → ϕ) ↔ (a → ϕ), • the rules of a basis for Λ(Ac ) and the Monotonicity rule ϕ → ψ ϕ → ψ. Table 3. Axiomatization of the set Λ(Fr, Ac ) when A is ﬁnite

A This last condition is simply saying that for every a ∈ A, it holds that ηα (a) ∈ {0, 1}. A In other words, ηα (p) is a strongly characterizing formula of the interval [α, 1] iﬀ ηα is the characteristic function of the interval [α, 1]. Of course, by continuity reasons there are no strongly characterizing formulas for the case [0, 1]L . A weaker property than (4.2) but one that can be accomplished for the case [0, 1]L is that the unary A map ηα is non decreasing.

4.2

Completeness of Λ(l, Fr, Ac ) when A is ﬁnite

The aim of this section is to prove that the axiomatization given in Table 3 is characterizing the set Λ(Fr, Ac ) in case that A is ﬁnite. From this result we will be able to give an axiomatization for Λ(l, Fr, Ac ). Throughout the rest of Section 4 we assume that we have ﬁxed an axiomatic (axioms and rules) basis for Λ(Ac ). Indeed, the rules in Table 3 include the axioms and rules of this axiomatic basis for Λ(Ac ). It is obvious that all axioms and rules given in this table are sound (even in case that A is inﬁnite). Definition 4.6 (cf. Table 3) A (many-valued) modal logic set over a residuated lattice Ac is any set L of modal formulas closed under substitutions such that • L contains an axiomatic basis for Λ(Ac ), • L contains the formulas of the form 1, ( ϕ ∧ ψ) → (a → ϕ), • L is closed under the rules of a basis for Λ(Ac ), • L is closed under the rule (Mon). (ϕ ∧ ψ) and (a → ϕ) ↔

L is said to be consistent in case that L is not the set of all formulas. By deﬁnition it is obvious that modal logic sets are closed under intersections. Hence, there is a minimum modal logic set. The minimum modal logic set is exactly the set described in Table 3. It is also clear that modal logic sets are closed under c Ac . From now on whenever we refer to Ac (i.e., Λ(A )) we are considering all subformulas starting with a as propositional variables. Thus, by (2.8) it holds that Γ Ac ϕ iﬀ for every non-modal homomorphism h from the algebra of modal formulas into Ac , if h[Γ ] ⊆ {1} then h(ϕ) = 1. Using the closure under Ac it is obvious that L is closed under Modus Ponens, and also that L is consistent iﬀ 0 ∈ L. Definition 4.7 The canonical Kripke model Mc (L) associated with a consistent modal logic set L can c c c is the Kripke model Wcan , Rcan , Vcan where

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

27

c • the set Wcan is the set20 of non-modal homomorphisms v : Fm −→ Ac (we point out the language of the algebra of formulas includes the necessity modality) such that v[L] = {1}, c • the accessibility relation Rcan is deﬁned by c Rcan (v1 , v2 ) :=

{v1 ( ϕ) → v2 (ϕ) : ϕ ∈ F m},

c • the evaluation map is deﬁned by Vcan (p, v) := v(p) for every variable p.

In the previous deﬁnition the superscript refers to the fact that there are canonical c constants. We notice that it is the consistency of L what implies that the set Wcan just deﬁned is non empty. This is so because 0 ∈ L, and hence L Ac 0, what gives a non-modal homomorphism h from the set of modal formulas into Ac such that h[L] = {1}. By the same argument that was given for Proposition 4.1 we can prove that c Rcan (v1 , v2 ) = {v2 (ϕ) : ϕ ∈ F m, v1 ( ϕ) = 1}. Using that this last set is closed under ﬁnite meets we get that, since A is ﬁnite,
c Rcan (v1 , v2 ) = min{v2 (ϕ) : ϕ ∈ F m, v1 ( ϕ) = 1}.

(4.3)

The proof of the following Truth Lemma could be simpliﬁed using this last equality, but we prefer to avoid its use in order to give a proof that can be adopted in the next section where we do not have canonical constants in the language. We also remark that the intuition behind the ﬁrst claim inside the proof of Truth Lemma is given by the rule (OrdPres∗ ) where the new variable r is instantiated by every element of the residuated lattice. Lemma 4.8 (Truth Lemma) Let L be a consistent modal logic set over a ﬁnite residuated lattice Ac . The canonical c Kripke model Mc (L) satisﬁes Vcan (ϕ, v) = v(ϕ) for every formula ϕ and every world can v. Proof. The proof is done by induction on the formula. The only non trivial case is when this formula starts with a . Let v be a world of the canonical Kripke model. c We have to prove that Vcan ( ϕ, v) = v( ϕ) under the induction hypothesis that c Vcan (ϕ, v ) = v (ϕ) for every world v . Hence, it suﬃces to prove that
c c {Rcan (v, v ) → v (ϕ) : v ∈ Wcan } = v( ϕ).

The fact that the inequality holds is a trivial consequence of the deﬁnition of the c accessibility relation Rcan . In order to check the other inequality we will prove that c c for every a ∈ A, if a {Rcan (v, v ) → v (ϕ) : v ∈ Wcan } then a v( ϕ). Thus, c c let us consider an element a such that a {Rcan (v, v ) → v (ϕ) : v ∈ Wcan }, i.e., c Rcan (v, v ) a → v (ϕ) for every world v .
20 c Another way to present the points of the canonical model is to deﬁne the elements of Wcan as the sets Σ of modal formulas (including canonical constants) that are closed under Ac and such that for every modal formula ϕ there is a unique element a ∈ A such that a ↔ ϕ ∈ Σ. It is clear that there is a 1-to-1 correspondence h − h−1 [{1} → between both presentations of points in the canonical model. The advantage of the presentation we have taken is that it trivially generalizes to the case that there are no canonical constants in the language.

28

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

Claim 4.9 For every element b ∈ A, it holds that L ∪ {b → (d → ψ) : ψ ∈ F m, d ∈ A, d v( ψ)}
AC

b → (a → ϕ).

Proof of Claim. To prove this claim we take a non-modal homomorphism h that sends all hypothesis to 1. Hence, for every formula ψ and every element d ∈ A, if d v( ψ) then d b → h(ψ). That is, for every formula ψ, it holds that v( ψ) b → h(ψ). Hence, b {v( ψ) → h(ψ) : ψ ∈ F m}. Using that h is a point c of the canonical Kripke model, we get from the previous inequality that b Rcan (v, h). By the assumed property of the element a it follows that b a → h(ϕ). Hence, q.e.d. (Claim) h(b → (a → ϕ)) = 1. Claim 4.10 There is an m ∈ ω, formulas ψ1 , . . . , ψm and elements d1 , . . . , dm such that di v( ψi ) for every i ∈ {1, . . . , m} and L
Ac

(
1 i m

(di → ψi )) → (a → ϕ).

Proof of Claim. Using that A is ﬁnite, and so Ac is ﬁnitary, it is obvious by the b b previous claim that for every b ∈ A there is an mb ∈ ω, formulas ψ1 , . . . , ψmb and eleb b b b ments d1 , . . . , dmb such that (i) di v( ψi ) for every i ∈ {1, . . . , mb }, and (ii) L∪{b → b (db → ψi ) : 1 i mb } AC b → (a → ϕ). Let us assume that A = {b1 , . . . , bn }. i b b b b1 b2 bn Considering the ﬁnite sequence ψ11 , . . . , ψmb , ψ12 , . . . , ψmb , . . . , ψ1n , . . . , ψmbn of for1 2

mulas, and the ﬁnite sequence db1 , . . . , db1b , db2 , . . . , db2b , . . . , dbn , . . . , dbnbn of elem 1 m 2 m 1 1 1 ments we get that there is an m ∈ ω, formulas ψ1 , . . . , ψm and elements d1 , . . . , dm such that (i) di v( ψi ) for every i ∈ {1, . . . , m}, and (ii) for every element b ∈ A it holds that L ∪ {b → (di → ψi ) : 1 i m} AC b → (a → ϕ). Now we prove that these formulas and elements satisfy the desired property stated in the claim. To prove this we consider a non-modal homomorphism h such that h[L] = {1}. The fact that h(( 1 i m (di → ψi )) → (a → ϕ)) = 1 follows from the property (ii) taking b as h( 1 i m (di → ψi )). q.e.d. (Claim) 21 Using that L is closed under Ac , we get that ((d1 → ψ1 ) ∧ . . . ∧ (dm → ψm )) → (a → ϕ) belongs to L. Therefore, ((d1 → ψ1 ) ∧ . . . ∧ (dm → ψm )) → (a → ϕ) ∈ L by the Monotonicity rule. Thus, ( (d1 → ψ1 ) ∧ . . . ∧ (dm → ψm )) → (a → ϕ) ∈ L by the meet distributivity axiom. And so, by the fact that L is a modal logic set we get that ((d1 → ψ1 ) ∧ . . . ∧ (dm → ψm )) → (a → ϕ) belongs to L. Finally, using that v(((d1 → ψ1 ) ∧ . . . ∧ (dm → ψm )) → (a → ϕ)) = 1 → (a → v( ϕ)) and that v[L] = {1} we obtain that a → v( ϕ) = 1, i.e., a v( ϕ). This ﬁnishes the proof. Now we can easily prove that the set Λ(Fr, Ac ) is the one axiomatized in Table 3, and also give a presentation of Λ(l, Fr, Ac ). We point out that we do not know if Λ(g, Fr, Ac ) is precisely the consequence relation given by Table 3.
21 c It is worth pointing out that up to now we have only used in this proof the deﬁnition of Rcan . In other words, we have not used any of the properties encapsulated in the fact that L is a modal logic set. This will allow us to use the same proof until the previous second claim for the case that we do not have canonical constants in the language (see the proof of Lemma 5.6).

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice Theorem 4.11 (Axiomatization of Λ(l, Fr, Ac )) Let L be the smallest modal logic set over a ﬁnite residuated lattice Ac . Then, 1. v is a semantic modal valuation iﬀ v is a point of Mc (L). can 2. Γ l c ) ϕ iﬀ L ∪ Γ Ac ϕ, for every set Γ ∪ {ϕ} of formulas. Fr(A

29

3. L = Λ(Fr, Ac ). 4. Λ(l, Fr, Ac ) is axiomatized by (i) L as a set of axioms, and (ii) the rules of the basis for Λ(Ac ). Proof. 1): This ﬁrst statement is a trivial consequence of the Truth Lemma. 2): It is clear that we have the following chain of equivalences • L ∪ Γ Ac ϕ, iﬀ • for every non-modal homomorphism h : Fm −→ Ac , if h[L] = {1} and h[Γ ] ⊆ {1} then h(ϕ) = 1, iﬀ c • for every v ∈ Wcan , if v[Γ ] ⊆ {1} then v(ϕ) = 1, iﬀ • for every semantic modal valuation v, if v[Γ ] ⊆ {1} then v(ϕ) = 1, iﬀ • Γ l c ) ϕ. Fr(A 3): This is a consequence of the previous item. 4): This is again a consequence of the second item.

4.3

Completeness of Λ(l, IFr, Ac ) when A is ﬁnite

The purpose of this section is to prove that Λ(IFr, Ac ), whenever A is a ﬁnite residuated lattice, is the smallest modal logic set over Ac that contains at least one of the following three kinds of formula (schema) (ϕ → ψ) → ( ϕ → ψ) ( ϕ ψ) → (ϕ ψ) ( ϕ ϕ) → (ϕ ϕ)

We remark that the ﬁrst formula is (K) and that in Proposition 3.12 we proved that each of them characterizes IFr. We will see that if any of these three formulas is in a modal logic set then all of them also belong to it. We will start studying the case of the last of these formulas (it seems the weakest one), and later we will show the connection between the three formulas. Lemma 4.12 Let L be the smallest modal logic set over a ﬁnite residuated lattice Ac containing ( ϕ ϕ) → (ϕ ϕ). Then, the frame of Mc (L) is an idempotent frame. can
c Proof. Let a be Rcan (v1 , v2 ) for some points v1 and v2 of the canonical Kripke model. By (4.3) we know that there is a formula ϕ such that v1 ( ϕ) = 1 and v2 (ϕ) = a. Then, v1 ( ϕ ϕ) = 1 1 = 1. Using that ( ϕ ϕ) → (ϕ ϕ) ∈ L we get that 1 = v1 ( (ϕ ϕ)). On the other hand, by the Truth Lemma we know c that v1 ( (ϕ ϕ)) Rcan (v1 , v2 ) → (v2 (ϕ) v2 (ϕ)) = a → (a a). Therefore, 1 a → (a a), i.e., a = a a.

Theorem 4.13 (Axiomatization of Λ(l, IFr, Ac )) Let L be the smallest modal logic set over a ﬁnite residuated lattice Ac containing ( ϕ ϕ) → (ϕ ϕ). Then,

30

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

1. v is a semantic modal valuation arising from an idempotent frame iﬀ v is a point of Mc (L). can 2. Γ l iﬀ L ∪ Γ Ac ϕ, for every set Γ ∪ {ϕ} of formulas. IFr(Ac ) ϕ 3. L = Λ(IFr, Ac ). 4. Λ(l, IFr, Ac ) is axiomatized by (i) L as a set of axioms, and (ii) the rules of a basis for Λ(Ac ). Proof. The proof is analogous to the one given for Theorem 4.11 (but now using Lemma 4.12). Corollary 4.14 Let L be a modal logic set over a ﬁnite residuated lattice Ac . Then, 1. (ϕ → ψ) → ( ϕ → ψ) ∈ L, iﬀ 2. ( ϕ ψ) → (ϕ ψ) ∈ L, iﬀ 3. ( ϕ ϕ) → (ϕ ϕ) ∈ L. Proof. 1 ⇒ 2): Applying two times the axiom (K) to the fact that ϕ → (ψ → (ϕ ψ)) ∈ L we get that ϕ → ( ψ → (ϕ ψ)) ∈ L. Therefore, ( ϕ ψ) → (ϕ ψ) ∈ L. 2 ⇒ 3): This is trivial. 3 ⇒ 1): Let L be the smallest modal logic set containing ( ϕ ϕ) → (ϕ ϕ). It suﬃces to prove that (ϕ → ψ) → ( ϕ → ψ) ∈ L , but this is a trivial consequence of L = Λ(IFr, Ac ) (see Theorem 4.13) together with Proposition 3.10. Remark 4.15 (Idempotent Canonical Kripke model) There is an alternative way to prove the results given in this Section 4.3. This other method consists on introducing an idempotent canonical Kripke model Mc (L) as in ican Deﬁnition 4.7 except for the accessibility relation where we take the largest idempotent below {v1 ( ϕ) → v2 (ϕ) : ϕ ∈ F m}. This idempotent always exists because idempotent elements are closed under arbitrary joins. Then, the same strategy than in the proof of Lemma 4.8 allows us to conclude the Truth Lemma, but this time the two intermediate claims are (i) for every idempotent element b ∈ A, it holds that L ∪ {b → (d → ψ) : ψ ∈ F m, d ∈ A, d v( ψ)} AC b → (a → ϕ) , and (ii) there is an m ∈ ω, formulas ψ1 , . . . , ψm and elements d1 , . . . , dm such that di v( ψi ) for every i ∈ {1, . . . , m} and L Ac ((d1 → ψ1 ) ∧ . . . ∧ (dm → ψm ))n → (a → ϕ) where n is the cardinal of A. We have not adopted this method in this section because it was not necessary, but in the next section we will have to consider a similar method in order to get completeness for the class of crisp frames.

4.4

Completeness of Λ(l, CFr, Ac ) and Λ(g, CFr, Ac ) when A is ﬁnite and has a unique coatom

We have been looking for an axiomatization of Λ(l, CFr, Ac ) and Λ(g, CFr, Ac ) in case that A is ﬁnite, but we have only succeeded when A has a unique coatom k. In this section we present the solution to this problem. The main diﬃculty to generalize our proof to the general case is that we need a method to reduce the consequence relation Ac to its set of theorems, and we only know how to do it when there is a

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

31

• the set of axioms is the smallest set closed under substitutions containing – the axiomatic basis for Λ(Ac ), – 1, ( ϕ ∧ ψ) → (ϕ ∧ ψ), (a → ϕ) ↔ (a → ϕ) and (k ∨ ϕ) → (k ∨ ϕ), • the rules are – those of the basis for Λ(Ac ), – the Monotonicity rule ϕ → ψ ϕ → ψ. Table 4: Axiomatization of Λ(g, CFr, Ac ) when A is ﬁnite and k is its unique coatom unique coatom k. For this particular case we know that this can be done using the trivial equivalence γ1 , . . . , γ n
Ac

ϕ

iﬀ

Ac

(γ1 ∧ . . . ∧ γn ) → (ϕ ∨ k),

(4.4)

For the rest of this section we assume that A has a unique coatom (i.e., penultimate element) k. Under this assumption it is obvious that the only Boolean elements in A are the trivial ones 0 and 1; so indeed BFr = CFr. We already know that (k ∨ ϕ) → (k ∨ ϕ) ∈ Λ(CFr, Ac ). In this section we will prove that Λ(CFr, Ac ) is precisely the smallest modal logic set L such that (k ∨ ϕ) → (k ∨ ϕ) ∈ L. Definition 4.16 (cf. Table 4) A crisp (many-valued) modal logic set over Ac (where k is its unique coatom) is any modal logic set over Ac such that L contains the formulas of the form (k ∨ ϕ) → (k ∨ ϕ). Thus, the statement claimed above can be rewritten as saying that Λ(CFr, Ac ) is the smallest crisp modal logic set. A ﬁrst idea to prove this statement is to show that the frame of Mc (L), where L is the smallest crisp modal logic set, is a crisp frame. can Unfortunately this method does not work in general as the following proposition points out. It is worth stressing that, as a consequence of Theorem 4.22, we could replace in this proposition the set L with Λ(CFr, Ac ). Proposition 4.17 Let A be the ordinal sum A1 ⊕ A2 of two ﬁnite MTL chains such that A1 and A2 are non trivial (i.e., min{|A1 |, |A2 |} 2). And let L be the smallest crisp modal logic set over Ac . Then, the frame of Mc (L) is not crisp. can Proof. Let us consider a ∈ A as the idempotent element separating the components A1 and A2 . Since A1 and A2 are non trivial it is obvious that a ∈ {0A , 1A }, and also that for every b ∈ A, a b = a∧b. Let w0 , w1 and w2 be the semantic modal valuations given in Figure 3. Next we are going to see that these three valuations belong to the c corresponding canonical Kripke model (i.e., wi [L] = {1}) and that Rcan (w0 , w2 ) = a. c This is enough in order to conclude that Mcan (L) is not crisp. c In order to prove that Rcan (w0 , w2 ) = a we have to check that a = {w0 ( ϕ) → w1 (ϕ) : ϕ ∈ F m}. This is trivial because a = R(w0 , w2 ) {w0 ( ϕ) → w2 (ϕ) : ϕ ∈ F m} w0 ( p) → w2 (p) = 1 → a = a.

32

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice w1 p=1 a w0 w2 p=a v1
p = 0.75

v2
p = 0.25

1

1 v0

0.5

Fig. 3. Two interesting Kripke models

Now it is time to check that wi [L] = {1}. The only non trivial part is to check that w0 [{ (k ∨ ϕ) → (k ∨ ϕ) : ϕ ∈ F m}] = {1}. In order to check this we ﬁrst prove the following claim. Claim 4.18 For every modal formula ϕ (possibly including canonical constants), it holds that • a w1 (ϕ) iﬀ a w2 (ϕ), • if a w1 (ϕ) then w1 (ϕ) = w2 (ϕ). Proof of Claim. This claim can be straightforwardly proved by a simultaneous induction using the fact that A is an ordinal sum of the elements below a with the elements above a. q.e.d. (Claim) Now we are ready to prove that for every modal formula ϕ, it holds that 1 = w0 ( (k ∨ ϕ) → (k ∨ ϕ)). Since k is a coatom it is enough to prove that if 1 = w0 ( (k ∨ ϕ)) then 1 = w0 ( ϕ). The fact that 1 = w0 ( (k ∨ ϕ)) = (1 → w1 (k ∨ ϕ)) ∧ (a → w2 (k ∨ ϕ)) implies that 1 w1 (ϕ). Hence using the previous claim we get that a w2 (ϕ). Therefore, w0 ( ϕ) = (1 → w1 (ϕ)) ∧ (a → w2 (ϕ)) = 1. Although we have just seen that the canonical Kripke model deﬁned before does not help us to do the job of obtaining a completeness proof, next we will use an alternative canonical Kripke model which indeed does the job. This canonical Kripke model is forced to be crisp by deﬁnition. The idea behind this other canonical Kripke model is very similar to the one stated in Remark 4.15. Definition 4.19 The crisp canonical Kripke model Mc (L) associated with a crisp modal logic set L ccan c c c is the Kripke model Wccan , Rccan , Vccan where
c • the set Wccan is the set of non-modal homomorphisms v : Fm −→ Ac (we point out the language of the algebra of formulas includes the necessity modality) such that v[L] = {1}, c • the accessibility relation Rccan is deﬁned by c Rccan (v1 , v2 ) :=

1 0

if v1 ( ϕ) otherwise

v2 (ϕ) for every ϕ

c • the evaluation map is deﬁned by Vccan (p, v) := v(p) for every variable p.

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

33

Analogously to what we pointed out after Deﬁnition 4.7 it is not diﬃcult to see that if A is ﬁnite then
c Rccan (v1 , v2 ) =

1 0

if ∀ϕ(v1 ( ϕ) = 1 ⇒ v2 (ϕ) = 1) otherwise

Lemma 4.20 (Truth Lemma) Let L be a crisp modal logic set over Ac (where k is its unique coatom). The crisp c canonical Kripke model Mc (L) satisﬁes that Vccan (ϕ, v) = v(ϕ) for every formula ccan ϕ and every world v. Proof. The beginning of this proof is the same one that was given for Lemma 4.8 (replacing the canonical Kripke model for L with the crisp one for the same L) until Claim 4.9. Now we continue the proof from this point. Claim 4.21 There are m ∈ ω, formulas ψ1 , . . . , ψm and elements d1 , . . . , dm such that di for every i ∈ {1, . . . , m} and L ∪ {d1 → ψ1 , . . . , dm → ψm }
Ac

v( ψi )

a → ϕ.

Proof of Claim. By the same proof given for Claim 4.9 we know22 that L ∪ {d → ψ : ψ ∈ F m, d ∈ A, d v( ψ)} AC a → ϕ. Using the fact that Ac is ﬁnitary the proof is ﬁnished. q.e.d. (Claim) Using the fact that k is the unique coatom (cf. (4.4)) it follows that L AC ((d1 → ψ1 ) ∧ . . . ∧ (dm → ψm )) → (k ∨ (a → ϕ)). Using that L is closed under Ac , we get that ((d1 → ψ1 ) ∧ . . . ∧ (dm → ψm )) → (k ∨ (a → ϕ)) ∈ L. Therefore, using the properties of crisp modal logic sets we get that ((d1 → ψ1 ) ∧ . . . ∧ (dm → ψm )) → (k ∨ (a → ϕ)) ∈ L. Finally, using that v((d1 → ψ1 ) ∧ . . . ∧ (dm → ψm )) = 1 and that v[L] = {1} we obtain that k ∨ (a → v( ϕ)) = 1. Hence, a v( ϕ). This ﬁnishes the proof. Theorem 4.22 (Axiomatization of Λ(l, CFr, Ac ) and Λ(g, CFr, Ac )) Let L be the smallest crisp modal logic set over Ac (where k is its unique coatom). Then, 1. v is a semantic modal valuation arising from a crisp frame iﬀ v is a point of Mc (L). ccan 2. Γ l iﬀ L ∪ Γ Ac ϕ, for every set Γ ∪ {ϕ} of formulas. CFr(Ac ) ϕ 3. L = Λ(CFr, Ac ). 4. Λ(g, CFr, Ac ) is axiomatized by the axioms and rules given in Table 4. Proof. The ﬁrst three items are proved like in Theorem 4.11 (but this time using the crisp canonical Kripke model). For the last one we notice that the statement Γ
22

g CFr(Ac )

ϕ

iﬀ

{

n

γ : n ∈ ω, γ ∈ Γ }

l CFr(Ac )

ϕ

It is worth noting that this statement can be rewritten as saying that for every element b ∈ {0, 1}, it holds L ∪ {b → (d → ψ) : ψ ∈ F m, d ∈ A, d v( ψ)}
Ac

that b → (a → ϕ). This last version shows the connection with crisp frames where the accessibility relation only takes values in {0, 1}.

34

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

is easily proved considering the submodel generated by a world (see for instance [4]). Hence, Λ(g, CFr, Ac ) is the smallest logic extending Λ(l, CFr, Ac ) that is closed under the Necessity rule. Thus, using the second item we get that Λ(g, CFr, Ac ) is exactly the consequence relation given in Table 4. Using the previous theorem it is obvious that (ϕ → ψ) → ( ϕ → ψ) is a theorem of the calculus given in Table 4. Therefore, if in the calculus given in Table 4 we would have replaced the Monotonicity rule with the normality axiom (K) together with the Necessity rule, then we would get another complete axiomatization of Λ(g, CFr, Ac ). To ﬁnish this section we give a semantic argument that justiﬁes why in order to obtain a semantic completeness for crisp frames it is enough to add the formulas (k ∨ ϕ) → (k ∨ ϕ). This result says that when these formulas are valid then we can replace a Kripke model with a crisp “submodel” (the one given by taking the same worlds but replacing the accessibility relation with its associated crisp one). A particular case of this construction is the replacement of the canonical Kripke model used in previous sections with the crisp canonical Krikpe model introduced in this section. Lemma 4.23 Let us assume that A is ﬁnite (with k its unique coatom) and let us assume that there are canonical constants in the language. If M = W, R, V is a Kripke model and w ∈ W , then the following statements are equivalent: 1. M, w |=1 { (k ∨ ϕ) → (k ∨ ϕ) : ϕ ∈ F m}, 2. V ( ϕ, w) = {V (ϕ, w ) : R(w, w ) = 1, w ∈ W } for every modal formula ϕ, 3. there is a crisp Kripke model W , R , V and a world w ∈ W such that V (•, w) = V (•, w ). Proof. 1 ⇒ 2) : Let us consider a modal formula ϕ. We deﬁne a = {V (ϕ, w ) : R(w, w ) = 1, w ∈ W }. It is trivial that V ( ϕ, w) a, and our aim is to prove that a V ( ϕ, w) also holds. We know by the deﬁnition of a that V ( (k ∨ (a → ϕ)), w) = 1. Then, using the assumption for the particular case of the formula a → ϕ we get that 1 k ∨ (a → V ( ϕ, w)). Hence, a V ( ϕ, w). 2 ⇒ 3) : It is obvious that we can take the Kripke model W, R , V where R (w, w ) is deﬁned as (i) 1 if R(w, w ) = 1, and (ii) 0 if R(w, w ) = 1. 3 ⇒ 1) : This is trivial. It is worth pointing out that in the previous proof it is crucial that the set F m of modal formulas allows to use canonical constants. Indeed, if there are no canonical constants in the language then it is not diﬃcult to ﬁnd counterexamples to the equivalence of the ﬁrst two statements in the previous lemma. For example, let us consider the G¨del chain with universe {0, 0.25, 0.5, 0.75, 1} and the semantic modal valuation o v0 given in Figure 3. Using that v0 ( (0.5 ∨ p) → (0.5 ∨ p)) = 0.5 = 1 it is obvious that v0 cannot be obtained as a semantic modal valuation arising from a crisp Kripke frame. On the other hand, by induction it is obvious that for every modal formula ϕ without canonical constants, it holds that • v1 (ϕ) ∈ {0, 0.75, 1}, • v1 (ϕ) = 1 iﬀ v2 (ϕ) = 1,

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

35

• the set of axioms is the smallest set closed under substitutions containing – an axiomatic basis for Λ(Ln ) (see [13, Section 8.5]), – 1 and ( ϕ ∧ ψ) → (ϕ ∧ ψ), • the Modus Ponens rule, the Monotonicity rule and for every a ∈ Ln \ {0} the rule (Ra ) (ηa2
b (ϕ2 )

∧ ηa3 b (ϕ3 ) ∧ . . . ∧ ηan b (ϕn )) → ηa b (ϕ) for every b ∈ Ln , b > ¬a (ηa2 ( ϕ2 ) ∧ ηa3 ( ϕ3 ) . . . ∧ ηan ( ϕn )) → ηa ( ϕ) a3 =
2 n−1 ,

where a2 =

1 n−1 ,

. . . , an−1 =

n−2 n−1

and an = 1.

Table 5. Axiomatization of the set Λ(Fr, Ln ) • v1 (ϕ) = 0.75 iﬀ v2 (ϕ) = 0.25, • v1 (ϕ) = 0 iﬀ v2 (ϕ) = 0. Using this it is very easy to check that v0 ( (0.75 ∨ ϕ) → (0.75 ∨ modal formula ϕ without canonical constants. ϕ)) = 1 for every

5

Completeness of the modal logic given by a ﬁnite MV chain

In this section our aim is to study the set Λ(Fr, Ln ) where Ln is the ﬁnite MV chain with n elements. From now on we assume that n 3 is ﬁxed. We stress that there are no canonical constants in the language, and that the possibility operator ♦ is deﬁnable since MV algebras are involutive (i.e., ♦ϕ is an abbreviation for ¬ ¬ϕ). The completeness proofs that we will give are based on the ones of previous sections (those proofs were with canonical constants in the language) together with the fact that on Ln there are strongly characterizing formulas ηa (p) (see Remark 4.5). From now on whenever we talk about ηa we assume, except if it is explicitly said something diﬀerent, that ηa is a strongly characterizing formula for the interval [a, 1]. Besides focussing on Λ(Fr, Ln ) we also consider in this section the set Λ(CFr, Ln ), which clearly coincides with Λ(IFr, Ln ) because idempotent frames over Ln coincide with crisp frames.

5.1

Completeness of Λ(l, Fr, Ln )

We will show that Table 5 gives us an axiomatization of the set Λ(Fr, Ln ). The idea behind the rules (Ra ) given in this table is that they are a way to rewrite the rules (where a2 , a3 , . . . , an are like in Table 5) ((a2 → ϕ2 ) ∧ . . . ∧ (an → ϕn )) → (a → ϕ) ((a2 → ϕ2 ) ∧ . . . ∧ (an → ϕn )) → (a → ϕ) without using canonical constants. First of all, let us check that all axioms and rules in Table 5 are sound. Lemma 5.1 The logic Λ(g, Fr, Ln ) is closed under all axioms and rules given in Table 5.

36

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

Proof. It suﬃces to prove that it is closed under the rules (Ra ). To see this, let a ∈ A and let V be a valuation from a Kripke model. We assume that V ((ηa2 b (ϕ2 ) ∧ ηa3 b (ϕ3 ) ∧ . . . ∧ ηan b (ϕn )) → ηa b (ϕ), w) = 1 for every world w and every b > ¬a. We have to prove that V ((ηa2 ( ϕ2 ) ∧ ηa3 ( ϕ3 ) . . . ∧ ηan ( ϕn )) → ηa ( ϕ), w) = 1 for an arbitrary world w. Using that the formulas η are strongly characterizing it suﬃces to prove that if V (ηai ( ϕi ), w) = 1 for every i ∈ {2, . . . , n}, then V (ηa ( ϕ), w) = 1. That is, we have to prove that if ai V ( ϕi , w) for every i ∈ {2, . . . , n}, then a V ( ϕ, w). Hence, let us assume that ai V ( ϕi , w) for every i ∈ {2, . . . , n}. We must prove that a V ( ϕ, w), i.e., that a R(w, w ) → V (ϕ, w ) for every world w . Thus, we consider a world w and we deﬁne b := R(w, w ). If b ¬a then it is obvious that a b → 0 R(w, w ) → V (ϕ, w ). Let us now consider the case that b > ¬a. The fact that ai V ( ϕi , w) tells us that ai b V (ϕi , w ) for every i ∈ {2, . . . , n}. Therefore, V (ηai b (ϕi ), w ) = 1 for every i ∈ {2, . . . , n}. Using the assumption about the upper part of the rule (Ra ) we get that V (ηa b (ϕ), w ) = 1. Thus, a b → V (ϕ, w ) = R(w, w ) → V (ϕ, w ). This ﬁnishes the proof. Before giving the proof based on the canonical model construction, as a matter of example next we analyze in detail the rules in Table 5 for the case of the MV chain with three points. Example 5.2 (Case of L3 ) For n = 3 the rules (Ra ) considered are (R0.5 ) (R1 ) (η0.5 (ϕ2 ) ∧ η1 (ϕ3 )) → η0.5 (ϕ) (η0.5 ( ϕ2 ) ∧ η1 ( ϕ3 )) → η0.5 ( ϕ)

(η0 (ϕ2 ) ∧ η0.5 (ϕ3 )) → η0.5 (ϕ) (η0.5 (ϕ2 ) ∧ η1 (ϕ3 )) → η1 (ϕ) (η0.5 ( ϕ2 ) ∧ η1 ( ϕ3 )) → η1 ( ϕ) p, we get that the previous

Using that η0 (p) := 1, η0.5 (p) := p ⊕ p and η1 (p) := p rules can be rewritten as (R0.5 ) (R1 ) ((ϕ2 ⊕ ϕ2 ) ∧ (ϕ3 (( ϕ2 ⊕ ϕ2 ) ∧ ( ϕ3

ϕ3 )) → (ϕ ⊕ ϕ) ϕ3 )) → ( ϕ ⊕ ϕ) ϕ)

(1 ∧ (ϕ3 ⊕ ϕ3 )) → (ϕ ⊕ ϕ) ((ϕ2 ⊕ ϕ2 ) ∧ (ϕ3 ϕ3 )) → (ϕ (( ϕ2 ⊕ ϕ2 ) ∧ ( ϕ3 ϕ3 )) → ( ϕ ϕ)

Some theorems that can be obtained using rule (R0.5 ) are (( p ⊕ p) ∧ ( q q)) → ( (p ¬p)) q) ⊕ (p q))

(( p ⊕ p) ∧ ( (q ⊕ q ⊕ (¬p (( (q ⊕ ¬p) ⊕

(q ⊕ q ⊕ (¬p

¬p)))) → ( q ⊕ q)

(q ⊕ ¬p)) ∧ ( p

p)) → ( q ⊕ q) (p ∨ ¬p)),

(( 1 ⊕ 1) ∧ ( 1

1)) → ( (p ∨ ¬p) ⊕

and some theorems using rule (R1 ) are (( 0 ⊕ (( (p p) ⊕ 0) ∧ ( 1 (p 1)) → ( (p ∨ ¬p) (p ∨ ¬p)) p)

p)) ∧ ( (p ⊕ p)

(p ⊕ p))) → ( p

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice (( p ⊕ p) ∧ ( (p ∨ ¬p) (p ∨ ¬p))) → ( (p ∨ q ∨ ¬q) (p ∨ q ∨ ¬q)).

37

Using standard matrix arguments it is possible to prove that the rules (R0.5 ) and (R1 ) are independent of all the other axioms and rules in Table 5. For example, the matrix L3 × L2 , , {(1, 1)} where x := (0, 0), if π1 (x) = 0 (i.e., x ∈ {(0, 0), (0, 1)}) (1, 1), if π1 (x) = 0 , {(1, 1)}

is a model of all axioms and rules except23 for (R0.5 ). And the matrix L3 ×L2 , where x := (0.5, 1), if π1 (x) = 1 (1, 1), if π1 (x) = 1 (i.e., x ∈ {(1, 0), (1, 1)})

is a model of all axioms and rules except24 for (R1 ). Definition 5.3 (cf. Table 5) A (many-valued) modal logic set over Ln is any set L of modal formulas closed under substitutions such that • L contains an axiomatic basis for Λ(Ln ) (see [13, Section 8.5]), • L contains the formulas of the form 1 and ( ϕ ∧ ψ) → (ϕ ∧ ψ), • L is closed under Modus Ponens and the Monotonicity rule, • for every a ∈ Ln \ {0}, L is closed under the rule (Ra ). It is trivial that the minimum modal logic set exists, and it is exactly the set described in Table 5. And it is obvious that all modal logic sets are closed under Ln . Next we show an slight generalization of the rule (Ra ) that it is also preserved by modal logic sets. Lemma 5.4 Let L be a modal logic set over Ln . For every a1 , . . . , am , a ∈ Ln it holds that L is closed under the rule (Ra1 ...am ) a (ηa1
b (ϕ1 )

∧ . . . ∧ ηam b (ϕm )) → ηa b (ϕ) for every b ∈ Ln , b > ¬a (ηa1 ( ϕ1 ) ∧ . . . ∧ ηam ( ϕm )) → ηa ( ϕ)

Proof. This is an straightforward consequence of the fact that for every a ∈ Ln it holds that Ln ηa (ϕ1 ∧ ϕ2 ) ↔ (ηa (ϕ1 ) ∧ ηa (ϕ2 )), and so this formula belongs to L. Definition 5.5 The canonical Kripke model Mcan (L) associated with a modal logic set L over Ln is the Kripke model Wcan , Rcan , Vcan deﬁned as in Deﬁnition 4.7 except for the fact that now there are no canonical constants in the formulas. The proof of the following Truth Lemma follows the same pattern than the one given for Lemma 4.8. We also notice that at some intermediate steps of the proof we consider the logic Lc where there are canonical constants.
n

Hint: To see that this matrix is not a model of (R0.5 ) it is enough to check that the ﬁrst of the above stated theorems derivable from (R0.5 ) is not valid in this matrix. A witness of this non validity is shown for instance taking an evaluation where p and q are evaluated as (0.5, 0).
24 Hint: To see that this matrix is not a model of (R1 ) we can consider the ﬁrst of its stated theorems. This theorem fails when we evaluate p as (0.5, 0).

23

38

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

Lemma 5.6 (Truth Lemma) Let L be a modal logic set over Ln . The canonical Kripke model Mcan (L) satisﬁes that Vcan (ϕ, v) = v(ϕ) for every formula ϕ and every world v. Proof. The beginning of the this proof is the same one that was given for Lemma 4.8, except for the fact that now there are no canonical constants in the formulas, until Claim 4.10 (see Footnote 21). Now we continue the proof from this point. It is worth pointing out that in the ﬁrst of these claims we are considering the conservative expansion Lc with canonical constants.
n

Claim 5.7 There is an m ∈ ω, formulas ψ1 , . . . , ψm and elements d1 , . . . , dm such that di v( ψi ) for every i ∈ {1, . . . , m} and L Lc ( n
1 i m

(di → ψi )) → (a → ϕ). q.e.d. (Claim)

Proof of Claim. This was proved inside Lemma 4.8. Claim 5.8 For every b ∈ Ln , it holds that L Ln (
1 i m

ηdi

b (ψi ))

→ ηa

b (ϕ).

Proof of Claim. Let b be an element of Ln . To prove this claim we take a nonmodal homomorphism h such that h[L] = {1}. We have to prove that h(( 1 i m ηdi b (ψi )) → ηa b (ϕ)) = 1. Since strongly characterizing formulas only take values in {0, 1} it is enough to prove that if h(ηd1 b (ψ1 )) = . . . = h(ηdm b (ψm )) = 1 then h(ηa b (ϕ)) = 1. Hence, let us assume that h(ηdi b (ψi )) = 1 for every i ∈ {1, . . . , m}. Then, di b h(ψi ) for every i ∈ {1, . . . , m}. Therefore, b h((d1 → ψ1 ) ∧ . . . ∧ (dm → ψm )). By the previous claim we get that b h(a → ϕ), i.e., a b h(ϕ). Thus, h(ηa b (ϕ)) = 1, and so this claim is proved. q.e.d. (Claim) Using that L is closed under Ln , we get that for every b ∈ Ln , it holds that ( 1 i m ηdi b (ψi )) → ηa b (ϕ) belongs to L. Therefore, (ηd1 ( ψ1 )∧. . .∧ηdm ( ψm )) → ηa ( ϕ) ∈ L by the rule (Rd1 ...dm ). Finally, using that v((ηd1 ( ψ1 )∧. . .∧ηdm ( ψm )) → a ηa ( ϕ)) = 1 → v(ηa ( ϕ)) and that v[L] = {1} we obtain that v(ηa ( ϕ)) = 1, i.e., a v( ϕ). This ﬁnishes the proof. Theorem 5.9 (Axiomatization of Λ(l, Fr, Ln )) Let L be the smallest modal logic set over Ln . Then, 1. v is a semantic modal valuation iﬀ v is a point of Mcan (L). 2. Γ l L ) ϕ iﬀ L ∪ Γ Ln ϕ, for every set Γ ∪ {ϕ} of formulas. Fr(
n

3. L = Λ(Fr, Ln ). 4. Λ(l, Fr, Ln ) is axiomatized by (i) L as a set of axioms, and (ii) Modus Ponens rule as its unique rule. Proof. These items are proved like in Theorem 4.11.

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice w1 p=1 qi = 1 1 w0 0.5 w2 p=0 qi = 1

39

Fig. 4. A non crisp Kripke model over Ln where (K) is valid

There are still several important open problems around the modal logics over Ln . The main one perhaps is to axiomatize Λ(g, Fr, Ln ). A related question is whether the global modal logic is the smallest consequence relation extending the local one that is closed under the Monotonicity rule. If the answer to this question is positive then we would get that Λ(g, Fr, Ln ) is axiomatized by the axioms and rules in Table 5 but restricting the use of the rules (Ra ) only to the case that the assumption is a theorem.

5.2

Completeness of Λ(l, CFr, Ln ) and Λ(g, CFr, Ln )

To ﬁnish the study of the modal logics over Ln given by all three basic classes of frames now we devote our attention to the case of crisp frames (we do not need to pay attention to idempotent frames because in Ln the only idempotent elements are precisely those in {0, 1}). Although the logic Λ(g, CFr, Ln ) was axiomatized in [39] by the calculus in Table 1, we will deal with this issue in the present section in order to show how this result can be obtained as an application of what has been done in Section 5.1. This approach gives us a diﬀerent proof from the one in [39], and in our opinion it gives more insight. In case that there are canonical constants we saw in Section 4.3 that it is enough to add the normality axiom (K) to Λ(Fr, Lc ) in order to axiomatize the modal logic n of crisp frames (remember that in this context they coincide with idempotent ones). However, the following result shows that this is not the case without canonical constants in the language. Lemma 5.10 Let L be the smallest modal logic set over Ln such that it contains the normality axiom (K). Then, L Λ(CFr, Ln ). Proof. The inclusion is obvious. To see it is strict it is enough to prove that ( p ⊕ p) ↔ (p ⊕ p) ∈ L because this formula belongs to Λ(CFr, Ln ). Let us consider the Kripke model M given in Figure 4. Next we see that the formula scheme (K) is valid25 in M. Claim 5.11 For every ϕ and ψ, it holds that M |=1 (ϕ → ψ) → ( ϕ → ψ).
25 Of course (cf. Theorems 4.13 and 4.14) if we allow canonical constants in the language then M | 1 (K). For = example, w0 ( ((0.5 ⊕ p) → p) → ( (0.5 ⊕ p) → p)) = 1 → (1 → 0.5) = 1.

40

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

Proof of Claim. This is clear for points w1 and w2 , and so it suﬃces to prove that M, w0 |=1 (ϕ → ψ) → ( ϕ → ψ). The idea behind this proof is that the evaluation of an arbitrary formula (remember that there are no canonical constants) in points w1 and w2 always belongs to {0, 1}. Thus, we get that w1 (ϕ (ϕ → ψ)) = w1 (ϕ ∧ (ϕ → ψ)) and that w2 (ϕ (ϕ → ψ)) = w2 (ϕ ∧ (ϕ → ψ)). Therefore, w0 ( ϕ (ϕ → ψ)) w0 ( ϕ ∧ (ϕ → ψ)) = w0 ( (ϕ ∧ (ϕ → ψ))) = (1 → w1 (ϕ ∧ (ϕ → ψ))) ∧ (0.5 → w2 (ϕ ∧ (ϕ → ψ))) = (1 → w1 (ϕ (ϕ → ψ))) ∧ (0.5 → w2 (ϕ (ϕ → ψ))) = w0 ( (ϕ (ϕ → ψ))) w0 ( ψ). This ﬁnishes the proof of this claim. q.e.d. (Claim) Hence, we know that {ϕ : M |=1 ϕ} contains the scheme (K) and that it is closed under the Modus Ponens rule, the Monotonicity rule and the rules (Ra ) (see Lemma 5.1). Although {ϕ : M |=1 ϕ} is not a modal logic set (because it is not closed under substitution since q0 is in this set while p not) we can easily see from the previous sentence that L ⊆ {ϕ : M |=1 ϕ}. Thus, using that M, w0 |=1 ( p ⊕ p) ↔ (p ⊕ p) we get that ( p ⊕ p) ↔ (p ⊕ p) ∈ L. Next we see in the following three results that what we need to add to Λ(Fr, Ln ) are the formulas ηa ( ϕ) → ηa (ϕ) where a ∈ Ln \ {0}. The ﬁrst result will give us the soundness (remember that ηa (p) is non decreasing) and the second one the completeness. Lemma 5.12 is already stated in [39], but without a proof. Lemma 5.12 ([39, Proposition 2.2]) Let us assume that δ(p) is a non-modal formula and is non decreasing over Ln . Then, δ( p) ↔ δ(p) is valid on the class of crisp frames. Proof. To prove this lemma let us consider a valuation V on a crisp frame and a world w in the same frame. We notice that the fact that δ(p) is non decreasing guarantees that, by continuity, it commutes with arbitrary meets. Then, V (δ( p), w) = δ Ln (V ( p, w)) = δ Ln ( {V (p, w ) : w ∈ W, R(w, w ) = 1}) = {δ Ln (V (p, w )) : w ∈ W, R(w, w ) = 1} = {V (δ(p), w ) : w ∈ W, R(w, w ) = 1} = V ( δ(p), w). Lemma 5.13 Let L be the smallest modal logic set over Ln containing ηa ( ϕ) → a ∈ Ln \ {0}. Then, the frame of Mcan (L) is a crisp frame. ηa (ϕ) for every

Proof. Let a be Rcan (v1 , v2 ) for some points v1 and v2 of the canonical Kripke model. We have to prove that a ∈ {0, 1}. Let us assume that a = 0. Using that Ln is a ﬁnite chain it is clear from the deﬁnition of Rcan (v1 , v2 ) that there is some formula ϕ such that a = v1 ( ϕ) → v2 (ϕ). Let b be v1 ( ϕ). Without loss of generality we can assume that b = 0 (because if b = 0 then a = b → v2 (ϕ) = 1). Then, v1 (ηb ( ϕ)) = 1. Hence, using that ηb ( ϕ) → ηb (ϕ) ∈ L we get that v1 ( ηb (ϕ)) = 1. By the Truth Lemma we obtain that 1 = v1 ( ηb (ϕ)) Rcan (v1 , v2 ) → v2 (ηb (ϕ)) = a → v2 (ηb (ϕ)).

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice Since ηb only takes values in {0, 1} we get that v2 (ηb (ϕ)) = 1, i.e., b v1 ( ϕ) v2 (ϕ). Therefore, a = v1 ( ϕ) → v2 (ϕ) = 1.

41

v2 (ϕ), i.e.,

Theorem 5.14 (Axiomatization of Λ(l, CFr, Ln ) and Λ(g, CFr, Ln )) Let L be the smallest modal logic set over Ln containing ηa ( ϕ) → ηa (ϕ) for every a ∈ Ln \ {0}. Then, 1. v is a semantic modal valuation arising from a crisp frame iﬀ v is a point of Mcan (L). 2. Γ l L ) ϕ iﬀ L ∪ Γ Ln ϕ, for every set Γ ∪ {ϕ} of formulas. CFr(
n

3. L = Λ(CFr, Ln ). 4. Λ(l, CFr, Ln ) is axiomatized by (i) L as a set of axioms, and (ii) Modus Ponens rule as its unique rule. 5. Λ(g, CFr, Ln ) is axiomatized by (i) L as a set of axioms, and (ii) Modus Ponens rule and Necessity rule. Proof. The proof is like the ones given for Theorems 4.11 and 4.22. To ﬁnish this section we prove a lemma showing the connection of our previous axiomatization with the one found by Hansoul and Teheux in [39]. Lemma 5.16 is already proved in the paper [39] and it says that it is enough to add the axioms (ϕ ϕ) ↔ ( ϕ ϕ) and (ϕ ⊕ ϕ) ↔ ( ϕ ⊕ ϕ) in order to get the formulas ηa ( ϕ) → ηa (ϕ). It is worth pointing out that this lemma talks about the smallest set and not about the smallest modal logic set. Remark 5.15 (Trick used in the proof of Lemma 5.16) Let us consider τ1 (p) := p p and τ2 (p) := p ⊕ p. It is known (see [39, Deﬁnition 5.3] and [50]) that for every a ∈ [0, 1] if a is26 a ﬁnite sum of negative powers of 2, then in [0, 1]L there is a characterizing formula ηa (p) for the interval [a, 1] such that ηa is obtained as a composition of τ1 and τ2 . From here, composing several times τ1 with the previous characterizing formula, it is obvious that in Ln for every a ∈ Ln \ {0, 1} there is a strongly characterizing formula ηa (p) for the interval [a, 1] such that ηa is obtained as a composition of τ1 and τ2 . And so, it is clear that the same holds for every a ∈ Ln \ {0}. Lemma 5.16 (cf. [39, Proposition 6.3]) 1. Λ(CFr, Ln ) is the smallest set closed under the axioms, but replacing (K) with (MD), and rules given in Table 1. 2. Λ(CFr, Ln ) is the smallest set closed under the axioms and rules given in Table 1. Proof. 1): Let L be the smallest set closed under the axioms, but replacing (K) with (MD), and rules given in Table 1. By Theorem 5.14 we know that Λ(CFr, Ln ) is the smallest modal logic set over Ln containing ηa ( ϕ) → ηa (ϕ) for every a ∈ Ln \ {0}. Therefore, it suﬃces to prove that L is a modal logic set and contains the formulas ηa ( ϕ) → ηa (ϕ) for every a ∈ Ln \ {0}. First of all we prove that L contains the formulas ηa ( ϕ) → ηa (ϕ). Let a ∈ Ln \ {0}. By Remark 5.15 we can assume that ηa (p) is obtained as a composition of
26 It is worth pointing out that the set C of elements that are ﬁnite sums of negative powers of 2 satisﬁes the condition given in Footnote 18.

42

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

τ1 (p) and τ2 (p). Using that τ1 ( p) ↔ τ1 (p) ∈ L and that τ2 ( p) ↔ τ2 (p) ∈ L it is obvious that ηa ( ϕ) → ηa (ϕ) ∈ L. Finally we must check that L is a modal logic set. The only non trivial part is to see that L is closed under the rules (Ra ), but the following derivation sketch (ηa2
b (ϕ2 )

∧ ηa3 b (ϕ3 ) ∧ . . . ∧ ηan b (ϕn )) → ηa b (ϕ) for every b > ¬a (ηa2 (ϕ2 ) ∧ ηa3 (ϕ3 ) ∧ . . . ∧ ηan (ϕn )) → ηa (ϕ) (ηa2 (ϕ2 ) ∧ ηa3 (ϕ3 ) ∧ . . . ∧ ηan (ϕn )) → ηa (ϕ) ( ηa2 (ϕ2 ) ∧ ηa3 (ϕ3 ) ∧ . . . ∧ ηan (ϕn )) → ηa (ϕ) (ηa2 ( ϕ2 ) ∧ ηa3 ( ϕ3 ) . . . ∧ ηan ( ϕn )) → ηa ( ϕ)

shows that the rules (Ra ) are derivable from the theorems ηa ( ϕ) ↔ ηa (ϕ) using the Monotonicity rule and the meet distributivity axiom. 2): The proof is the same as in the previous item, just realizing that in the previous derivation sketch we can replace in the intermediate steps meet with fusion (because strongly idempotent formulas are only evaluated into {0, 1}). We stress that the ﬁrst item of the previous lemma gives us a strengthing of the axiomatization provided in [39] since (MD) holds in all Kripke frames and not oly in the crisp ones.

6

Concluding Remarks

This article is among the ﬁrst to address the study of minimum modal logics in the context of residuated lattices, and there are still a lot of open questions. In this section we collect what in our opinion are the main open problems concerning the framework discussed in this article. Before giving the list of open problems we want to stress that several important frameworks diﬀerent than the one considered in this article have not yet been studied. Among them we want to mention at least three. The ﬁrst one is the development of a general theory where and ♦ are simultaneously in the language. The second one concerns the theory of many-valued modal logics over classes of residuated lattices (not just one residuated lattice), which can be naturally deﬁned as the intersection of the modal logics over each one of the members of the class. And the last one is about comparing many-valued modal logics (without canonical constants in the language) given by two diﬀerent residuated lattices. One straightforward result of this kind based on direct powers is that Λ(g, Fr, AI ) = Λ(g, Fr, A) and Λ(l, Fr, AI ) = Λ(l, Fr, A). The reason why this holds is that any frame over AI can be seen as a family, indexed by I, of frames. Indeed, the same argument also shows that the ﬁrst order logic given by AI is also the ﬁrst order logic given by A. The authors consider that the development of a model theory for ﬁrst-order many-valued logics, which is still missing in the literature, will also beneﬁt the realm of many-valued modal logics. Another property comparing two diﬀerent residuated latices is that if A is completely embeddable into B, then Λ(l, Fr, B) Λ(l, Fr, A) and Λ(g, Fr, B) Λ(g, Fr, A). It is not enough to have an embedding (see Footnote 10), it has to preserve arbitrary meets and joins.

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

43

Now we list the main open problems concerning our framework. In the formulation of these problems A is an arbitrary complete residuated lattice (maybe non ﬁnite). Problem 1. How can we expand the consequence relation Λ(A) in order to get Λ(g, Fr, A)? And for Λ(l, Fr, A)? And also the same problems with canonical constants in the language. Problem 2. Is there any A such that the set of theorems of A is recursively axiomatizable while the set Λ(Fr, A) is not? Problem 3. What is the computational complexity of the set Λ(Fr, A)? And the same question for the other classes of frames. Problem 4. Is Λ(g, Fr, A) the smallest consequence relation extending Λ(l, Fr, A) that is closed under the Monotonicity rule? And the same problem with canonical constants. Problem 5. How can we characterize those A’s such that Λ(IFr, A) = Λ(CFr, A)? Problem 6. How can we axiomatize the set Λ(Fr, [0, 1]L ) and its related modal logics? And what about Λ(CFr, [0, 1]L )? Problem 7. Is there some axiomatization of the set Λ(Fr, Ln ) simpler than the one given in Table 5? To ﬁnish the article we make some comments about the Problems 1, 3, 6 and 7. From an intuitive point of view it seems that Problem 1 could be rewritten as wondering how we can expand an axiomatization of A in order to get an axiomatization of Λ(g, Fr, A). However, this last formulation has some ambiguity (for ﬁnite algebras, like the ones studies in this article, this ambiguity disappears). The ambiguity comes from the fact that if A is not ﬁnitary then we know that there are no strongly complete axiomatizations (at least in the context of ﬁnitary formal proof systems). Hence, we can think on this problem in two diﬀerent ways. A ﬁrst problem is the previous question relaxing the meaning of an axiomatization to sets with ﬁnite assumptions. And a second problem is to change the paradigm and to use inﬁnitary proof systems where we still have chances to get strongly complete axiomatizations for non ﬁnitary consequence relations. Both questions are also interesting. Next we focus on Problem 3. As far as the authors are aware the only knwon result about this topic is the computational complexity of Λ(Fr, [0, 1]G ). In [47] it is shown that this set is Pspace-complete. On the other hand, it is easy to prove that if A is a ﬁnite residuated lattice then the sets Λ(Fr, A) and Λ(Fr, Ac ) are decidable. This can be easily proved using a ﬁltration method27 . It is also worth pointing out that in [31] it is proved that Λ(Fr, [0, 1]L ) is decidable. Let us give some ideas about Problem 6. One of the few things that it is known about the set Λ(Fr, [0, 1]L ) is that it coincides with n Λ(Fr, Ln ). This result is a consequence of [30, Theorem 5.4.30]. Unfortunately, the proof given in Section 5.1 for the case of ﬁnite MV chains does not seem easy to be adapted to the case of the standard Lukasiewicz algebra. At least there are two clear diﬃculties when one tries to generalize the proof. The ﬁrst one concerns about writing valid rules that play the same role than (Ra ): the problem is that in the standard Lukasiewicz algebra there are no strongly characterizing formulas. And the second diﬃculty comes from the
27 Indeed, the ﬁltration method can also be used to prove that the logic deﬁned using simultaneously also decidable

and ♦ is

44

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

fact that the non-modal logic is not ﬁnitary (this is used to get the ﬁrst claim inside the proof of Lemma 5.6). At this moment it is not clear for us how to overcome the ﬁrst diﬃculty. But about the second one we think that one possible way is to use inﬁnitary proof systems. This method has been used in [39] to show an strong axiomatization of Λ(g, CFr, [0, 1]L ) (see Section 3.3), but even in the classical modal setting the method has been successfully considered (see [44]). In our opinion the addition of inﬁnitary rules may help to obtain a completeness proof based on a canonical model construction. Although in the literature there are some reasons to believe that the canonical model construction should not help to settle the completeness for the case of the standard Lukasiewicz algebra (see [26, 45]), these limitations may not apply to the case of using a canonical model construction based on inﬁnitary proof systems. We think, roughly speaking, that inﬁnitary proof systems may help to overtake these limitations. Finally, we focus on Problem 7 about the search of a more transparent axiomatization for Λ(Fr, Ln ). That is, can we simplify the axiomatization given in Table 5? The authors can imagine at least two diﬀerent strategies that may help to simplify the axiomatization. A ﬁrst one would be based on understanding better which non-modal formulas are always evaluated in [a, 1]∩ Ln for a certain value a ∈ Ln . We feel that the understanding28 of these non-modal formulas may help to solve this open question due to the connection with the rules29 (Ra ). Next we illustrate this connection with an straightforward remark: if ϕ is always evaluated in [a, 1] and ηa is a (maybe not strongly) characterizing formula of the interval [a, 1] then the formula ηa ( ϕ) belongs to Λ(Fr, Ln ) (indeed it also belongs to Λ(Fr, [0, 1]L )). For example, using a = 0.5 we can get that (p ∨ ¬p) ⊕ (p ∨ ¬p) is a theorem. However, nowadays it is still unclear to the authors whether this research line could really help to simplify Table 5. The other strategy is to visualize a many-valued accessibility relation R as a nonincreasing sequence Ra : a ∈ Ln \ {0} of crisp accessibility relations. By being non-increasing we refer to the fact that if a a then Ra ⊆ Ra . It is clear that every many-valued accessibility relation R can be canonically represented in this way using Ra := {(w, w ) : R(w, w ) a}; and on the other hand, every non-increasing sequence Ra : a ∈ Ln \ {0} of crisp accessibility relations is canonically represented by the many-valued accessibility relation min{a ∈ Ln \ {0} : (w, w ) ∈ Ra }, if (w, w ) ∈ 0, otherwise. Ra

R(w, w ) :=

a

This suggests that Λ(Fr, Ln ) has canonically associated a multi-modal { a : a ∈ Ln \ {0}} logic where each modality a is semantically interpreted by the crisp accessibility relation Ra . The reason why this perspective could possibly help to simplify the axiomatization in Table 5 is that for the case of crisp frames there are really simple axiomatizations of the many-valued modal logic over Ln due to Hansoul and Teheux (see Lemma 5.16). Indeed, some previous attempts to axiomatize Λ(Fr, Ln ) done by some of the authors were based on this idea (see [8]).

28 29

This research has been started by one of the authors in the recent manuscript [7]. We are mainly thinking in the informal version stated just before Lemma 5.1.

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice n x y := 0, x∧y 0 1 0.25 0.75 0.5 0.25 0.75 0.25 1 0 1, n(x) ∨ y if x y if y < x

45

if x n(y) if n(y) < x

x → y :=

Fig. 5. A weak nilpotent minimum algebra

A

Some remarks about the non-modal logics

A.1 The (non-modal) logic of a residuated lattice
The purpose of this appendix is to summarize several known results about the non modal logic Λ(A), which we remind is deﬁned by Γ
A

ϕ

⇐⇒

∀h ∈ Hom(Fm, A), if h[Γ ] ⊆ {1} then h(ϕ) = 1.

(2.7)

The fact that this logic is introduced using only one residuated lattice supposes a diﬀerence with the standard framework where logics are deﬁned using a variety of residuated lattices (cf. [30, 25]). For example, it may be the case that the Local Deduction Theorem fails for the logic A (see Example A.4). Hence, the reader must be careful about not confusing this framework with the standard one, since there are several diﬀerences. Proposition A.1 ([16, 24]) The logic Λ(A) is algebraizable (in the sense of Blok and Pigozzi). Proposition A.2 ([9, 16]) 1. The logics Λ(A) and Λ(B) share the same theorems iﬀ A and B generate the same variety. 2. The logics Λ(A) and Λ(B) share the same ﬁnitary deductions iﬀ A and B generate the same quasivariety. 3. The logics Λ(A) and Λ(B) coincide iﬀ the closure under the operators I, S, Pσ−f (where Pσ−f denotes the operator of reduced products over countably complete ﬁlters) of the classes {A} and {B} are the same class. Proposition A.3 1. If A is ﬁnite, then Λ(A) is ﬁnitary. That is, if Γ Γ A ϕ.

A

ϕ then there is a ﬁnite Γ ⊆ Γ such that

2. If A is such that 1 is join irreducible (i.e., if a ∨ b = 1 then either a = 1 or b = 1), then Λ(A) admits proofs by cases. That is, Γ, ϕ ∨ ψ A δ iﬀ it holds that Γ, ϕ A δ and that Γ, ψ A δ. 3. If Q(A) is a variety, then30 the Local Deduction Theorem holds. That is31 , γ1 , . . . , γn , γn+1 m iﬀ there is some m ∈ ω such that γ1 , . . . , γn A γn+1 → ϕ.
A

ϕ

Example A.4 We point out that the hypothesis of the third item in Proposition A.3 cannot be deleted. For instance, the weak nilpotent minimum algebra (see [19]) over the domain {l/4 : 0 l 4, l ∈ ω} (with the order induced by the reals) that is given in Figure 5 is an example witnessing the failure of the Local Deduction Theorem. It fails because ¬¬p A p, while evaluating p as 0.5 we get that for every m ∈ ω, it holds that A (¬¬p)m → p.
30 Indeed, these two conditions are equivalent. The other direction follows from the fact that the Local Deduction Theorem gives us a method to convert quasiequations into equations. 31 We point out that in this article by the Local Deduction Theorem we mean its ﬁnitary version. Indeed, we notice that for the particular case n = 1 we get an equivalent statement.

46

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

Remark A.5 (Modus Ponens as a unique rule) The third statement in the previous proposition says in particular that if Q(A) is a variety then the ﬁnitary deductions of Λ(A) can be obtained using only one inference rule: Modus Ponens. The previous example shows that in general it is not true that Λ(A) can be axiomatized using Modus Ponens as a unique rule; maybe more rules have to be added. Is there some way to characterize those A’s such that Q(A) is a variety? Thanks to the congruence extension property [25, Lemma 3.57] (it implies SH = HS) together with J´nsson’s Lemma [42] it is o obvious that32 Q(A) is a variety iﬀ HPU (A) ⊆ Q(A). In the particular case that A is ﬁnite (cf. [51, Theorem 1.1.1]) we get that Q(A) is a variety iﬀ H(A) ⊆ Q(A). Therefore, for every ﬁnite residuate lattice A, if A is simple then Q(A) is a variety. Next we state other cases where we know for sure that the generated quasivariety is a variety. Proposition A.6 Let A be a ﬁnite BL chain. Then, Q(A) is a variety. And Λ(A) can be axiomatized using Modus Ponens as a unique rule. Proof. It is enough to see that if F is a congruence ﬁlter then A/F is embeddable into A. The reader can easily check that i: A/F x/F −→ −→ A 

1, x,

if x ∈ F if x ∈ F

is well deﬁned and it is an embedding. The reason why this map is well deﬁned is because if a ∈ F , then a/F is a singleton. Example A.7 The previous statement fails in the case of arbitrary BL chains. Let us consider for instance A as the (simple) subalgebra of standard Lukasiewicz algebra [0, 1]L with domain A = {x ∈ [0, 1] : x is a rational number with denominator odd}. Then, p ↔ ¬p A q while for every m ∈ ω, it holds that A (p ↔ ¬p)m → q. A natural question that appears here is whether there are complete BL chains A such that the quasivariety generated by A is not a variety. In [18, Corollary 12] this question is negatively answered for the case of standard BL algebras. Indeed, a similar proof can be used to answer the ﬁrst question. Proposition A.8 (cf. [18, Corollary 7]) Let A be a complete BL chain. Then, Q(A) is a variety, and so Λ(A) can be axiomatized using Modus Ponens as a unique rule. Throughout this article we have assumed that we already know an axiomatization of Λ(A) in order to see how to expand it for the modal logic. Unfortunately, in the literature there is no general result stating how to axiomatize an arbitrary logic Λ(A). Nevertheless, it is worth pointing out that for a lot of logics of the form Λ(A) we already know axiomatizations: • If A is a ﬁnite BL algebra, then Λ(A) has been axiomatized, among other logics, in [1, Theorem 5.1] using as a rule only Modus Ponens. And the axiomatization has a ﬁnite number of axioms. • If A is a standard BL algebra, then the ﬁnitary deductions33 of Λ(A) are axiomatized in [20] (see also [38]). The axiomatization only uses one rule: Modus Ponens. And we notice that this axiomatization has a ﬁnite number of axioms. Remark A.9 (Recursive and ﬁnite axiomatizations) Since it is known that the ﬁrst order logic over any ﬁnite algebra is recursively axiomatizable [52, 2] it is clear that Λ(A) is recursively axiomatizable for every ﬁnite residuated lattice A. It is worth
32 In the particular case that A is a BL chain, then [15, Theorem 3.8] is an strengthening of this fact. This theorem states, with diﬀerent terminology, that Q(A) is a variety iﬀ every algebra in HPU (A) is partially embeddable into A. 33 We point out that if A is a standard BL algebra, then Λ(A) is ﬁnitary iﬀ A is the standard G¨del algebra o [0, 1]G (see [18, p. 603]).

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

47

pointing out that in general it is not true that for every ﬁnite residuated lattice A there is a ﬁnite34 axiomatization of Λ(A). In [17] there are counterexamples for ﬁnite Heyting algebras. However it is known that if A is a ﬁnite subdirectly irreducible residuated lattice35 then Λ(A) is ﬁnitely axiomatizable (see [6] together with [43, Proposition 1.11]).

A.2 Adding canonical constants to the non-modal logic
In this appendix we analyze the non-modal logic Λ(Ac ) obtained by adding canonical constants. We remind that this logic is deﬁned by the equivalence Γ
Ac

ϕ

⇐⇒

∀h ∈ Hom(Fm, Ac ), if h[Γ ] ⊆ {1} then h(ϕ) = 1.

(2.8)

This logic is introduced following the same pattern that is used for Λ(A), and hence Λ(Ac ) is clearly a conservative expansion of Λ(A). Noticing this pattern it is not surprising that Proposition A.136 , Proposition A.2 and the two ﬁrst statements of Proposition A.3 also hold if we replace A and B with Ac and Bc . Unfortunately, the addition of canonical constants also has some undesired consequences, and so we must be really careful. These disadvantages are mainly caused by the fact that a Λ(Ac ) 0 whenever a ∈ A \ {1}. Among the properties that may fail are the Local Deduction Theorem and proofs by cases. If the set of idempotent elements of A is diferent than {0, 1}, then automatically the Local Deduction Theorem fails for Λ(Ac ). In particular we have that the addition of canonical constants to (even ﬁnite) G¨del algebras is destroying the Deduction Theorem. To avoid mistakes it o is also worth pointing out that a consequence of the failure of the Local Deduction Theorem is that these logics are not core fuzzy logics [14, 34] and hence we cannot apply the machinery developed for core fuzzy logics as in [15]. Proposition A.10 Each one of the following conditions implies the next one. 1. Λ(Ac ) satisﬁes the Local Deduction Theorem. 2. Q(Ac ) is a variety. 3. A is simple. 4. The set of idempotents elements of A is {0, 1}. In case A is ﬁnite all these conditions are equivalent. Proof. 1 ⇒ 2): It is trivial because the Local Deduction Theorem gives us a way to convert quasiequations into equations. 2 ⇒ 3): Let us assume that there is a non-trivial congruence ﬁlter F of A. Let a be an element of F such that a = 1. Then, Ac satisﬁes the quasiequation a ≈ 1 ⇒ 0 ≈ 1 while the quotient Ac /F does not satisfy this quasiequation. Therefore, Q(Ac ) is not a variety. 3 ⇒ 4): It is trivial. 4 ⇒ 1): Assume now that A is ﬁnite. Let n be the cardinal of A. Due to the assumption we know that for every element a = 1 it holds that an = 0. Using this it is obvious that the Local Deduction Theorem holds. As a consequence of this last proposition it is clear that if A is a ﬁnite and simple residuated lattice then the logic Λ(Ac ) can be axiomatized using Modus Ponens as a unique rule. Proposition A.11 Λ(Ac ) admits proofs by cases

iﬀ

1 is a join irreducible element of A.

34 Nevertheless, if one also accepts non Hilbert style axiomatizations then it is known [2] that all logics Λ(A) deﬁned by a ﬁnite algebra can be ﬁnitely presented. 35 By [43, Proposition 1.4] this is equivalent to consider a ﬁnite residuated lattice with a unique coatom (i.e., a maximum element strictly below 1). 36 As a consequence of this algebraizability we know that, for all algebras in the quasivariety generated by Ac , there is an isomorphism between its relative congruences and the set of “logical ﬁlters”. Indeed, for the algebra Ac we know that these two sets have cardinal 2 due to the rules a Ac 0 (when a ∈ A \ {1}).

48

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice
Ac

Proof. This easily follows from the fact that if 1 = a ∨ b with a, b ∈ A \ {1}, then a b Ac 0, while a ∨ b Ac 0.

0 and

In the rest of this appendix we will explain a method to expand an axiomatization of Λ(A), when A is ﬁnite, into one of Λ(Ac ). This method is not universal, but it can be applied to quite a lot of cases: the ones from Proposition A.11. As far as we know, this result about axiomatizing the consequence relation (not only its theorems) obtained by adding canonical constants is new in the literature (cf. [18]). By the name book-keeping axioms we will refer as usual [30] to the equations a∗b≈a∗b or to the formulas (a ∗ b) ↔ a ∗ b where a, b ∈ A and ∗ ∈ {∧, ∨, , →}. where a, b ∈ A and ∗ ∈ {∧, ∨, , →},

The context will clarify whether we are thinking on equations or on formulas. Analogously, we will refer to W W or a∈A (x ↔ a) ≈ 1 a∈A (p ↔ a) as the witnessing axiom. Lemma A.12 Let A be a ﬁnite residuated lattice. The variety generated by Ac is axiomatized by the following list of equations: • an equational presentation of A, • the witnessing and book-keeping axioms. Proof. It is obvious that the previous list of equations hold in Ac . Thus, it is enough to prove that every algebra B (with the similarity type including the constants {a : a ∈ A}) that satisﬁes the previous list of equations and that is subdirectly irreducible is a homomorphic image of Ac . Let us consider B satisfying the previous properties. Then, it is obvious that the map h: Ac a −→ −→ B aB

is a homomorphism due to the book-keeping axioms. And it is onto thanks to the witnessing axiom together with the fact that 1 is join irreducible in all subdirectly irreducible algebras (see [43, Proposition 1.4]). Remark A.13 We point out that in this proof we have seen that all subdirectly irreducible algebras in the variety generated by Ac are of the form Ac /F for a certain congruence ﬁlter F . This can also be obtained as an easy consequence of J´nsson Lemma and the congruence extension property. o Next we consider the problem of axiomatizing Q(Ac ) for the particular case that there is a unique coatom k. Although for this case it is possible to give an almost trivial proof of Theorem A.14 using Lemma A.12 together with the above displayed equivalence (where k is the unique coatom) γ1 , . . . , γn
Ac

ϕ

iﬀ

Ac

(γ1 ∧ . . . ∧ γn ) → (ϕ ∨ k),

(4.4)

we have preferred to write down the following semantic proof since it could be easier to be generalized in a future to the general case with more than one coatom. Theorem A.14 Let A be a ﬁnite residuated lattice with a unique coatom k ∈ {0, 1}. The quasivariety generated by Ac is axiomatized by the following list of quasiequations: • a quasiequational presentation of A, • the witnessing and book-keeping axioms. • k ∨ x ≈ 1 ⇒ x ≈ 1.

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

49

Proof. It is obvious that the previous list of quasiequations hold in Ac (we notice that the last quasiequation is valid only because A has coatom k). Thus, it is enough to prove that every non trivial algebra B (with the similarity type including the constants {a : a ∈ A}) that satisﬁes the previous list of quasiequations is a subalgebra of a direct product of copies of Ac . Let us consider a non trivial B satisfying the list of quasiequations. By Lemma A.12 we know that B is in the variety Q generated by Ac . And so, together with Remark A.13, it follows that B ⊆ {Ac /Fi : i ∈ I} where B the Fi ’s are congruence ﬁlters. By the last quasiequation in the list we know that k = 1. Therefore, {i ∈ I : Fi = {1}} = ∅. Let us consider the map h: B b −→ −→ Q {Ac /Fi : i ∈ I, Fi = {1}} πi (b) : i ∈ I, Fi = {1}

We remark that πi refers to the i-th projection. By deﬁnition it is obvious that h is a homomorphism. The proof is completed (because Ac /{1} ∼ Ac ) by showing that h is an embedding. If this does = not hold, then the kernel of the map h is non trivial. So, there is an element b ∈ B \ {1} such that h(b) = 1, i.e., for every i ∈ I, if Fi = {1} then πi (b) = 1. On the other hand, for every i ∈ I, if B B Fi = {1} then k ∈ Fi , and hence πi (k ) = 1. Therefore, for every i ∈ I, it holds that πi (k ∨ b) = 1. B Thus, k ∨ b = 1 while b = 1. This contradicts the last quasiequation in the list. We stress that in the previous theorem we cannot replace the last quasiequation with k ∨ 0 ≈ 1 ⇒ 0 ≈ 1. The next example shows this. Example A.15 Let us consider the G¨del chain G3 with three elements, and let us denote its coatom by k and o its congruence ﬁlter {k, 1} by F . It is obvious that in Gc /F × Gc fails the last quasiequation in 3 3 Theorem A.14 (because k ∨ (0, 1) = 1 while (0, 1) = 1). On the other hand, Gc /F × Gc satisﬁes all 3 3 quasiequations valid in G3 , the witnessing and book-keeping axioms and the quasiequation k ∨ 0 ≈ 1 ⇒ 0 ≈ 1. Next we state two trivial consequences of the previous results. We stress that the axiomatization given in Corollary A.17 only uses one rule (Modus Ponens). Corollary A.16 Let A be a ﬁnite residuated lattice with a unique coatom k ∈ {0, 1}. The logic Λ(Ac ) is axiomatized by • rules and axioms axiomatizing Λ(A), • the witnessing and book-keeping axioms, • the rule k ∨ p p.

Corollary A.17 Let A be a ﬁnite and simple residuated lattice. The logic Λ(Ac ) is axiomatized by • axioms axiomatizing Λ(A), • the witnessing and book-keeping axioms, • the Modus Ponens rule. To ﬁnish the appendix we point out that it is an open problem to give, for every ﬁnite residuated lattice A, a presentation of Q(Ac ) (cf. Theorem A.14). In our opinion one of the diﬃculty to search this axiomatization is the failure of proofs by cases (cf. Proposition A.11).

B

The non-modal companion method

In this appendix we introduce the non-modal companion method, which provides a really simple method to discard the validity of some modal formulas. This method does not work for all non valid formulas (but it works for (K)), but when it works it gives us a very simple explanation why validity fails.

50

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

Definition B.1 We consider new variables r0 , r1 , r2 , . . . The non-modal companion formula of a modal formula is the non-modal formula that results from replacing every subformula of the form ϕ with rn → ϕ where n is the modal degree of this occurrence. For example, the non-modal companion of (p → q) → ( p → q) is the formula (r1 → (p → (r0 → q))) → ((r0 → p) → (r0 → q)). The non-modal companion of ϕ is denoted π(ϕ). Before next proposition we remind the reader that Λ(Ac ) is a conservative expansion of Λ(A), and so the statements in next proposition also apply to A . Proposition B.2 1. If Fr |=1 ϕ, then 2. If IFr |=1

Ac

π(ϕ). rn ) : n ∈ ω}
Ac

ϕ, then {rn ↔ (rn ϕ, then37
Ac

π(ϕ).

3. If CFr

|=1

s(π(ϕ)) where s is any substitution such that s[{rn : n ∈ ω}] ⊆ {0, 1}.

Proof. Let us prove the ﬁrst statement. Let h be a homomorphism from the algebra of formulas (including {rn : n ∈ ω} among its variables and also including canonical constants) into Ac . We consider the Kripke model N, R, V where  R(n, n ) = h(rn ), 0, if n = n + 1 otherwise.

and V (p, n) = h(p) for every variable p. A moment of reﬂection shows that for every modal formula ϕ (without variables in {rn : n ∈ ω}) it holds that V (ϕ, 0) = h(π(ϕ)). Using that Fr |=1 ϕ we get that h(π(ϕ)) = 1. The proofs of the other two statements are analogous since the same Kripke model construction works for these classes of frames. Example B.3 It is worth pointing out that the other direction is not true in general. For example, if A is an MTL algebra and ϕ := (p ∨ q) ↔ ( p ∨ q) then A π(ϕ). On the other hand, it is known that ϕ is not valid in the class CFr(2) of crisp frames over the two element Boolean algebra (just consider a frame with two diﬀerent successors); and so for every residuated lattice A, it holds that CFr(A) |=1 ϕ (cf. [12]). In the case of the normality axiom (K) the non-modal companion gives a very simple explanation about why in general this formula is not valid. Let us assume that Fr |=1 (K); then A π(K) by Proposition B.2, i.e., A (r0 → (p → q)) → ((r0 → p) → (r0 → q)). Replacing p by a, q by a a and r0 by a it clearly follows that a = a a for every element a ∈ A. That is, we have just proved that if Fr |=1 (K) then A is a Heyting algebra; and so we could have used the non-modal companion to give an alternative proof of the ﬁrst item in Corollary 3.13. Although in Example B.3 we saw that the method of non-modal companions is in general not enough to characterize all non valid formulas next we state in Corollary B.5 a particular case where it is indeed enough. Proposition B.4 Let δ(p1 , . . . , pn ) and ε(p) be two non-modal formulas such that δ is non decreasing over Ac in any of its arguments and ε is an expanding formula over Ac (i.e., Ac p → ε(p)). And let ϕ1 , . . . , ϕn , ϕ be non-modal formulas. If Ac δ(r → ϕ1 , . . . , r → ϕn ) → ε(r → ϕ), r being a variable not appearing in {ϕ1 , . . . , ϕn , ϕ}, then Fr |=1 δ( ϕ1 , . . . , ϕn ) → ε(ϕ). Proof. Take any frame F, a world w in F, and a valuation V on F. Then, for every world w it holds
37 If A has the property that 1 is join irreducible (e.g., subdirectly irreducible residuated lattices, chains, etc.) then we can rewrite the conclusion as {rn ∨ ¬rn : n ∈ ω} Ac π(ϕ).

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice
that V (δ( ϕ1 , . . . , δ
Ac
c

51

ϕn ), w) =

(V ( ϕ1 , w), . . . , V ( ϕn , w))

δ A (R(w, w ) → V (ϕ1 , w ), . . . , R(w, w ) → V (ϕn , w )) εA (R(w, w ) → V (ϕ, w )) = εA (R(w, w )) → εA (V (ϕ, w )) R(w, w ) → εA (V (ϕ, w )) = R(w, w ) → V (ε(ϕ), w ). V Therefore, V (δ( ϕ1 , . . . , ϕn ), w) {R(w, w ) → V (ε(ϕ), w ) : w ∈ W }. Hence, V (δ( ϕ1 , . . . , V ( ε(ϕ), w).
c c c c

ϕn ), w)

For the particular case that we apply the previous proposition to δ := p1 ∧ p2 , ε := p and ϕ := ϕ1 ∧ ϕ2 what we get is the validity of a particular case of (MD). Next we highlight another particular case. Corollary B.5 Let ϕ1 , . . . , ϕn , ϕ be non-modal formulas. If Ac ((r → ϕ1 ) variable not appearing in {ϕ1 , . . . , ϕn , ϕ}, then Fr |=1 ( ϕ1 ... ... (r → ϕn )) → (r → ϕ), r being a ϕn ) → ϕ. ... pn and

Proof. This is a consequence of Proposition B.4; simply consider δ(p1 , . . . , pn ) := p1 ε(p) := p.

To ﬁnish this appendix we point out that the notion of non-modal companion is also interesting from the point of view of the modal consequence relation (cf. Proposition B.2). Proposition B.6 1. If Γ l ϕ, then π[Γ ] Fr(Ac ) 2. If Γ 3. If Γ {0, 1}. π(ϕ). rn ) : n ∈ ω}, π[Γ ]
Ac

Ac

l ϕ, then {rn ↔ (rn IFr(Ac ) l ϕ, then s[π[Γ ]] Ac CFr(Ac )

π(ϕ).

s(π(ϕ)) where s is any substitution such that s[{rn : n ∈ ω}] ⊆

Proof. The proof uses the same Kripke model given in Proposition B.2.

References
[1] P. Agliano and F. Montagna. Varieties of BL-algebras. I. General properties. Journal of Pure and Applied Algebra, 181(2-3):105–129, 2003. [2] M. Baaz, C. G. Ferm¨ller, and R. Zach. Elimination of cuts in ﬁrst-order ﬁnite-valued logics. u Journal of Information Processing and Cybernetics EIK, 29(6):333–355, 1994. [3] M. Baaz, N. Preining, and R. Zach. First-order G¨del logics. Annals of Pure and Applied Logic, o 147(1-2):23–47, 2007. [4] P. Blackburn, M. de Rijke, and Y. Venema. Modal logic. Number 53 in Cambridge Tracts in Theoretical Computer Science. Cambridge University Press, Cambridge, 2001. [5] P. Blackburn, J. F. A. K. van Benthem, and F. Wolter, editors. Handbook of Modal Logic, Volume 3 (Studies in Logic and Practical Reasoning). Elsevier Science Inc., New York, NY, USA, 2006. [6] W. J. Blok and D. Pigozzi. A ﬁnite basis theorem for quasivarieties. Algebra Universalis, 22(1):1–13, 1986. [7] F. Bou. Characterizing the generators of McNaughton functions evaluated in a lattice ﬁlter. In Preparation, 2009. [8] F. Bou, F. Esteva, and L. Godo. Exploring a syntactic notion of modal many-valued logics. Mathware and Soft Computing, 15(2):175–188, 2008.

52

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

[9] S. Burris and H. P. Sankappanavar. A course in Universal Algebra. The millennium edition, 2000. [10] X. Caicedo and R. O. Rodr´ ıguez. Standard G¨del modal logics. Studia Logica. To appear. o [11] A. Chagrov and M. Zakharyaschev. Modal Logic, volume 35 of Oxford Logic Guides. Oxford University Press, 1997. [12] A. Ciabattoni, G. Metcalfe, and F. Montagna. Adding modalities to MTL and its extensions. Proceedings of the Linz Symposium 2005, 2005. [13] R. Cignoli, I. M. L. D’Ottaviano, and D. Mundici. Algebraic foundations of many-valued reasoning, volume 7 of Trends in Logic—Studia Logica Library. Kluwer Academic Publishers, Dordrecht, 2000. [14] P. Cintula. From fuzzy logic to fuzzy mathematics. Ph. D. thesis, Czech Technical University in Prague, 2004. [15] P. Cintula, F. Esteva, J. Gispert, L. Godo, F. Montagna, and C. Noguera. Distinguished algebraic semantics for t-norm based fuzzy logics: Methods and algebraic equivalencies. Annals of Pure and Applied Logic, 160(1):53–81, 2009. [16] J. Czelakowski. Protoalgebraic logics, volume 10 of Trends in Logic—Studia Logica Library. Kluwer Academic Publishers, Dordrecht, 2001. [17] W. Dziobiak. Concerning axiomatizability of the quasivariety generated by a ﬁnite Heyting or topological Boolean algebra. Studia Logica, 41(4):415–428 (1983), 1982. [18] F. Esteva, J. Gispert, L. Godo, and C. Noguera. Adding truth-constants to logics of continuous t-norms: Axiomatization and completeness results. Fuzzy Sets and Systems, 158(6):597–618, March 2007. [19] F. Esteva and L. Godo. Monoidal t-norm based logic: towards a logic for left-continuous t-norms. Fuzzy Sets and Systems, 124:271–288, 2001. [20] F. Esteva, L. Godo, and M. Montagna. Equational Characterization of the Subvarieties of BL Generated by t-norm Algebras. Studia Logica, 76(2):161–200, 2004. [21] C. G. Ferm¨ller and H. Langsteiner. Tableaux for ﬁnite-valued logics with arbitrary distribution u modalities. In Automated reasoning with analytic tableaux and related methods (Oisterwijk, 1998), volume 1397 of Lecture Notes in Computer Science, pages 156–171. Springer, Berlin, 1998. [22] M. Fitting. Many-valued modal logics. Fundamenta Informaticae, 15:235–254, 1992. [23] M. Fitting. Many-valued modal logics, II. Fundamenta Informaticae, 17:55–73, 1992. [24] J. M. Font, R. Jansana, and D. Pigozzi. A survey on abstract algebraic logic. Studia Logica, Special Issue on Abstract Algebraic Logic, Part II, 74(1–2):13–97, 2003. With an “Update” in 91 (2009), 125–130. [25] N. Galatos, P. Jipsen, T. Kowalski, and H. Ono. Residuated Lattices: an algebraic glimpse at substructural logics, volume 151 of Studies in Logic and the Foundations of Mathematics. Elsevier, Amsterdam, 2007. [26] M. Gehrke and H. A. Priestley. Non-canonicity of MV-algebras. Houston Journal of Mathematics, 28(3):449–455, 2002. [27] L. Godo and R. Rodr´ ıguez. A fuzzy modal logic for similarity reasoning. In G. Chen, M. Ying, and K.-Y. Cai, editors, Fuzzy Logic and Soft Computing, pages 33–48. Kluwer, 1999. [28] S. Gottwald. A treatise on many-valued logics, volume 9 of Studies in Logic and Computation. Research Studies Press, Baldock, 2001. [29] P. H´jek. Logics of knowing and believing. In U. Ratsch, M. M. Richter, and I.-O. Staa matescu, editors, Intelligence and artiﬁcial intelligence. An interdisciplinary debate, pages 96– 108. Springer, 1998. [30] P. H´jek. Metamathematics of fuzzy logic, volume 4 of Trends in Logic—Studia Logica Library. a Kluwer Academic Publishers, Dordrecht, 1998. [31] P. H´jek. Making fuzzy description logic more general. Fuzzy Sets and Systems, 154(1):1–15, a 2005. [32] P. H´jek. On witnessed models in fuzzy logic. Mathematical Logic Quarterly, 53(1):66–77, 2007. a [33] P. H´jek. On witnessed models in fuzzy logic II. Mathematical Logic Quarterly, 53(6):610–615, a 2007.

On the Minimum Many-Valued Modal Logic over a Finite Residuated Lattice

53

[34] P. H´jek and P. Cintula. On theories and models in fuzzy predicate logics. The Journal of a Symbolic Logic, 71(3):863–880, 2006. [35] P. H´jek and D. Harmancov´. A many-valued modal logic. In Proceedings IPMU’96. Information a a Processing and Management of Uncertainty in Knowledge-Based Systems, pages 1021–1024, Granada, 1996. Universidad de Granada. [36] P. H´jek, D. Harmancov´, F. Esteva, P. Garcia, and L. Godo. On modal logics for qualitative a a possibility in a fuzzy setting. In R. L´pez de M´ntaras and D. Poole, editors, Proceedings of o a the 10th Annual Conference on Uncertainty in Artiﬁcial Intelligence (UAI-94), pages 278–285, San Francisco, CA, 1994. Morgan Kaufmann. [37] P. H´jek and F. Montagna. A note on the ﬁrst-order logic of complete BL-chains. Mathematical a Logic Quarterly, 54(4):435–446, 2008. [38] Z. Hanikov´. A note on the complexity of propositional tautologies of individual t-algebras. a Neural Network World, 12(5):453–460, 2002. [39] G. Hansoul and B. Teheux. Completeness results for many-valued Lukasiewicz modal systems and relational semantics, 2006. Available at http://arxiv.org/abs/math/0612542. [40] U. H¨hle. Commutative, residuated l-monoids. In U. H¨hle and E. P. Klement, editors, Nono o classical logics and their applications to fuzzy subsets (Linz, 1992), volume 32 of Theory Decis. Lib. Ser. B Math. Statist. Methods, pages 53–106. Kluwer Acad. Publ., Dordrecht, 1995. [41] P. Jipsen and C. Tsinakis. A survey of residuated lattices. In J. Martinez, editor, Ordered Algebraic Structures, pages 19–56. Kluwer Academic Publishers, Dordrecht, 2002. [42] B. J´nsson. Algebras whose congruence lattices are distributive. Mathematica Scandinavica, o 21:110–121, 1967. [43] T. Kowalski and H. Ono. Residuated lattices: an algebraic glimpse at logics without contraction (preliminary report). 2001. [44] G. Renardel De Lavalette, B. Kooi, and R. Verbrugge. Strong completeness and limited canonicity for PDL. Journal of Logic, Language and Information, 17(1):69–87, 2008. [45] T. Litak and T. Kowalski. Completions of GBL-algebras: negative results. Algebra Universalis, 58(4):373–384, 2008. [46] T. Lukasiewicz and U. Straccia. Managing uncertainty and vagueness in description logics for the semantic web. Journal of Web Semantics, 6(4):291–308, 2008. [47] G. Metcalfe and N. Olivetti. Proof systems for a G¨del modal logic. In M. Giese and A. Waaler, o editors, Proceedings of TABLEAUX 2009, volume 5607 of LNAI. Springer, 2009. [48] F. Montagna. Notes on strong completeness in Lukasiewicz, product and BL logics and in their ﬁrst-order extensions. In Algebraic and Proof-theoretic Aspects of Non-classical Logics, pages 247–274, 2006. [49] H. Ono. Substructural logics and residuated lattices - an introduction. In V. F. Hendricks and J. Malinowski, editors, 50 Years of Studia Logica, volume 21 of Trends in Logic—Studia Logica Library, pages 193–228. Dordrecht, 2003. [50] P. Ostermann. Many-valued modal propositional calculi. Zeitschrift f¨r Mathematische Logik u und Grundlagen der Mathematik, 34(4):343–354, 1988. [51] J. Pitkethly and B. Davey. Dualisability, volume 9 of Advances in Mathematics. Springer, New York, 2005. Unary algebras and beyond. [52] S. Surma. An algorithm for axiomatizing every ﬁnite logic. Reports on Mathematical Logic, 3:57–61, 1974.

Received October 2008


